Elasticity of disordered binary crystals

The properties of crystals consisting of several components can be widely tuned. Often solid solutions are produced, where substitutional or interstitional disorder determines the crystal thermodynamic and mechanical properties. The chemical and structural disorder impedes the study of the elasticity of such solid solutions, since standard procedures like potential expansions cannot be applied. We present a generalization of a density-functional based approach recently developed for one-component crystals to multi-component crystals. It yields expressions for the elastic constants valid in solid solutions with arbitrary amounts of point defects and up to the melting temperature. Further, both acoustic and optical phonon eigenfrequencies can be computed in linear response from the equilibrium particle densities and established classical density functionals. As a proof of principle, dispersion relations are computed for two different binary crystals: A random fcc crystal as an example for a substitutional, and a disordered sodium chloride structure as an example of an interstitial solid solution. In cases where one of the components couples only weakly to the others, the dispersion relations develop characteristic signatures. The acoustic branches become flat in much of the first Brillouin zone, and a crossover between acoustic and optic branches takes place at a wavelength which can far exceed the lattice spacing.*

==> Konstante_Massedichte_Disprel_nullfuenf.txt <==
1.00000000  17.65827851   17.65815959  17.65812844    0.52493133   0.32892659  0.21805036  
2.00000000  17.65878535   17.65832382  17.65819640    1.04953132   0.65784504  0.43609781  
3.00000000  17.65964326   17.65859564  17.65831249    1.57420297   0.98674698  0.65413928  
4.00000000  17.66085219   17.65898072  17.65847389    2.09876654   1.31562381  0.87217194  
5.00000000  17.66242622   17.65947904  17.65868342    2.62318089   1.64446739  1.09019264  
6.00000000  17.66437658   17.66009060  17.65893825    3.14740592   1.97326886  1.30819876  
7.00000000  17.66672296   17.66082105  17.65924121    3.67139892   2.30201933  1.52618642  
8.00000000  17.66948500   17.66167319  17.65959513    4.19511263   2.63070960  1.74415366  
9.00000000  17.67269080   17.66264986  17.65999434    4.71849764   2.95933016  1.96209633  
10.00000000  17.67637406   17.66375668  17.66044733    5.24150074   3.28787165  2.18001193  
11.00000000  17.68057409   17.66499646  17.66094845    5.76405847   3.61632134  2.39789720  
12.00000000  17.68533573   17.66637767  17.66150333    6.28610452   3.94467109  2.61574846  
13.00000000  17.69072356   17.66790593  17.66210916    6.80755977   4.27290885  2.83356260  
14.00000000  17.69680480   17.66958687  17.66277158    7.32833542   4.60102054  3.05133626  
15.00000000  17.70366629   17.67143458  17.66348776    7.84832721   4.92899381  3.26906562  
16.00000000  17.71141158   17.67345467  17.66426336    8.36741059   5.25681558  3.48674777  
17.00000000  17.72017212   17.67565840  17.66509836    8.88543921   5.58447043  3.70437849  
18.00000000  17.73011280   17.67805985  17.66599275    9.40223271   5.91194046  3.92195359  
19.00000000  17.74143455   17.68067306  17.66694937    9.91757027   6.23920908  4.13946977  
20.00000000  17.75439664   17.68351209  17.66797385    10.43117443   6.56625616  4.35692208  
21.00000000  17.76933595   17.68659379  17.66906619    10.94270076   6.89306028  4.57430650  
22.00000000  17.78668884   17.68994064  17.67022637    11.45168983   7.21959763  4.79161977  
23.00000000  17.80703232   17.69357511  17.67146287    11.95755410   7.54584190  5.00885616  
24.00000000  17.83114410   17.69752525  17.67277284    12.45949838   7.87176346  5.22600995  
25.00000000  17.86008959   17.70181347  17.67416476    12.95643855   8.19733005  5.44307817  
26.00000000  17.89535973   17.70648186  17.67563860    13.44687324   8.52250374  5.66005389  
27.00000000  17.93906352   17.71156402  17.67720000    13.92867905   8.84724364  5.87693287  
28.00000000  17.99423241   17.71710473  17.67885177    14.39880898   9.17150206  6.09370823  
29.00000000  18.06526225   17.72315435  17.68059954    14.85285494   9.49522406  6.31037400  
30.00000000  18.15843330   17.72977721  17.68244893    15.28451831   9.81834813  6.52692347  
31.00000000  18.28235488   17.73703752  17.68440273    15.68518090   10.14080372  6.74335006  
32.00000000  18.44758792   17.74501620  17.68646940    16.04426377   10.46249970  6.95964582  
33.00000000  18.66444481   17.75381086  17.68865456    16.35144030   10.78334827  7.17580309  
34.00000000  18.93878296   17.76353568  17.69096662    16.60084335   11.10322476  7.39181439  
35.00000000  19.26870260   17.77431855  17.69340838    16.79435917   11.42200070  7.60766981  
36.00000000  19.64565346   17.78632340  17.69599107    16.94052242   11.73950595  7.82335989  
37.00000000  20.05867643   17.79974157  17.69872312    17.05027859   12.05555474  8.03887430  
38.00000000  20.49787550   17.81480564  17.70161575    17.13351102   12.36989895  8.25420196  
39.00000000  20.95566033   17.83180585  17.70467452    17.19779928   12.68225926  8.46933173  
40.00000000  21.42662596   17.85108400  17.70791631    17.24853327   12.99228232  8.68424896  
41.00000000  21.90702399   17.87308032  17.71135229    17.28944765   13.29953007  8.89894095  
42.00000000  22.39425819   17.89832674  17.71499647    17.32312616   13.60346279  9.11339234  
43.00000000  22.88650913   17.92750122  17.71886001    17.35137747   13.90340606  9.32758543  
44.00000000  23.38248276   17.96144482  17.72296533    17.37547985   14.19851049  9.54150355  
45.00000000  23.88123741   18.00121940  17.72732636    17.39636456   14.48771549  9.75512532  
46.00000000  24.38207743   18.04814949  17.73196831    17.41471504   14.76969533  9.96843017  
47.00000000  24.88448111   18.10388080  17.73691067    17.43103841   15.04279894  10.18139480  
48.00000000  25.38804640   18.17041001  17.74217574    17.44572440   15.30502532  10.39398865  
49.00000000  25.89246222   18.25008493  17.74779986    17.45907214   15.55403163  10.60618687  
50.00000000  26.39747905   18.34550626  17.75380523    17.47131935   15.78720685  10.81795267  
51.00000000  26.90289947   18.45931201  17.76023367    17.48265140   16.00191239  11.02925655  
52.00000000  27.40855888   18.59381618  17.76712132    17.49321583   16.19583897  11.24004893  
53.00000000  27.91432965   18.75054399  17.77450984    17.50313686   16.36744635  11.45029257  
54.00000000  28.42009500   18.92989171  17.78245484    17.51251267   16.51634948  11.65993139  
55.00000000  28.92576360   19.13100625  17.79100897    17.52142118   16.64338908  11.86890896  
56.00000000  29.43125380   19.35200248  17.80023314    17.52993725   16.75045074  12.07716026  
57.00000000  29.93649779   19.59039050  17.81020494    17.53811278   16.84002672  12.28461640  
58.00000000  30.44143558   19.84349264  17.82100446    17.54599669   16.91478643  12.49118489  
59.00000000  30.94601267   20.10877172  17.83272273    17.55363210   16.97726715  12.69677912  
60.00000000  31.45018442   20.38399372  17.84547282    17.56105065   17.02970053  12.90128288  
61.00000000  31.95390430   20.66728332  17.85937849    17.56828677   17.07395970  13.10457554  
62.00000000  32.45714097   20.95711335  17.87457692    17.57536344   17.11157211  13.30651344  
63.00000000  32.95985437   21.25224929  17.89123808    17.58230076   17.14376271  13.50692415  
64.00000000  33.46200831   21.55171687  17.90955052    17.58912448   17.17151420  13.70562293  
65.00000000  33.96359816   21.85473175  17.92973508    17.59584894   17.19560118  13.90238469  
66.00000000  34.46456151   22.16067012  17.95205002    17.60249130   17.21664601  14.09695002  
67.00000000  34.96489668   22.46903202  17.97679059    17.60906017   17.23514723  14.28902376  
68.00000000  35.46457387   22.77941395  18.00430226    17.61556982   17.25150718  14.47825956  
69.00000000  35.96357880   23.09148977  18.03497990    17.62203166   17.26604761  14.66425927  
70.00000000  36.46187050   23.40499092  18.06928333    17.62845711   17.27903933  14.84656526  
71.00000000  36.95945075   23.71969646  18.10772763    17.63484902   17.29069692  15.02465307  
72.00000000  37.45629453   24.03542594  18.15090080    17.64121878   17.30120227  15.19794394  
73.00000000  37.95236488   24.35202456  18.19944779    17.64757207   17.31070478  15.36578342  
74.00000000  38.44766573   24.66936359  18.25407626    17.65391458   17.31933024  15.52746921  
75.00000000  38.94218792   24.98733679  18.31551528    17.66025481   17.32718673  15.68226387  
76.00000000  39.43588467   25.30585308  18.38451250    17.66659277   17.33436183  15.82942513  
77.00000000  39.92876156   25.62482976  18.46176860    17.67293694   17.34093423  15.96824975  
78.00000000  40.42079910   25.94420166  18.54790285    17.67929014   17.34697092  16.09811480  
79.00000000  40.91197869   26.26390870  18.64338220    17.68565520   17.35252431  16.21855111  
80.00000000  41.40229462   26.58389926  18.74848794    17.69203493   17.35764961  16.32928045  
81.00000000  41.89171756   26.90412979  18.86327649    17.69843778   17.36238463  16.43024041  
82.00000000  42.38025484   27.22456060  18.98757488    17.70485809   17.36676711  16.52161009  
83.00000000  42.86786675   27.54515565  19.12099108    17.71130712   17.37083475  16.60377066  
84.00000000  43.35456147   27.86588595  19.26297744    17.71777921   17.37461079  16.67727796  
85.00000000  43.84031250   28.18672205  19.41285399    17.72428278   17.37812130  16.74280442  
86.00000000  44.32510575   28.50764108  19.56988503    17.73081780   17.38139235  16.80108330  
87.00000000  44.80893884   28.82861946  19.73332461    17.73738425   17.38444132  16.85286623  
88.00000000  45.29179837   29.14963808  19.90243955    17.74398490   17.38728846  16.89888162  
89.00000000  45.77367147   29.47067865  20.07654602    17.75062252   17.38994537  16.93981110  
90.00000000  46.25453491   29.79172536  20.25502160    17.75729991   17.39243226  16.97627462  
91.00000000  46.73437707   30.11276141  20.43730902    17.76401419   17.39475783  17.00883300  
92.00000000  47.21320790   30.43377564  20.62291444    17.77076813   17.39693364  17.03797523  
93.00000000  47.69098447   30.75475410  20.81140553    17.77756733   17.39897123  17.06413490  
94.00000000  48.16771740   31.07568503  21.00240939    17.78440609   17.40088216  17.08767977  
95.00000000  48.64338598   31.39655714  21.19560568    17.79128719   17.40267221  17.10893334  
96.00000000  49.11798041   31.71736118  21.39071060    17.79821339   17.40435003  17.12817562  
97.00000000  49.59149121   32.03808671  21.58748480    17.80518745   17.40592428  17.14564376  
98.00000000  50.06390916   32.35873916  21.78572009    17.81220368   17.40740072  17.16154713  
99.00000000  50.53521544   32.67927478  21.98523823    17.81927047   17.40878514  17.17606474  
100.00000000  51.00539187   32.99972727  22.18588065    17.82638213   17.41008329  17.18934845  
101.00000000  51.47444997   33.32006903  22.38751438    17.83354143   17.41129806  17.20153482  
102.00000000  51.94236229   33.64028835  22.59001992    17.84075111   17.41243808  17.21273947  
103.00000000  52.40912134   33.96038869  22.79329726    17.84800829   17.41350625  17.22306303  
104.00000000  52.87471040   34.28037339  22.99725418    17.85531574   17.41450545  17.23259412  
105.00000000  53.33913198   34.60021676  23.20181243    17.86267617   17.41543855  17.24141236  
106.00000000  53.80236984   34.91992268  23.40690283    17.87008394   17.41631419  17.24958260  
107.00000000  54.26439901   35.23948070  23.61246493    17.87754178   17.41712950  17.25716952  
108.00000000  54.72523184   35.55889481  23.81844243    17.88505242   17.41788736  17.26422023  
109.00000000  55.18484393   35.87814098  24.02478928    17.89261580   17.41859638  17.27078747  
110.00000000  55.64322960   36.19725128  24.23146095    17.90022905   17.41925372  17.27691234  
111.00000000  56.10037433   36.51618819  24.43841852    17.90789770   17.41986510  17.28262712  
112.00000000  56.55627286   36.83495622  24.64563044    17.91561609   17.42043053  17.28797270  
113.00000000  57.01091124   37.15355972  24.85306219    17.92338696   17.42095290  17.29297256  
114.00000000  57.46428456   37.47198954  25.06068634    17.93121301   17.42143220  17.29765591  
115.00000000  57.91637074   37.79023683  25.26848037    17.93909139   17.42187418  17.30204901  
116.00000000  58.36717399   38.10830618  25.47641655    17.94702204   17.42227884  17.30616942  
117.00000000  58.81667281   38.42618899  25.68447780    17.95500766   17.42264618  17.31003755  
118.00000000  59.26485468   38.74388984  25.89264567    17.96304540   17.42297908  17.31367667  
119.00000000  59.71172414   39.06138758  26.10090037    17.97113797   17.42327753  17.31709560  
120.00000000  60.15726889   39.37869983  26.30922652    17.97928530   17.42354442  17.32031466  
121.00000000  60.60146863   39.69580582  26.51760924    17.98748732   17.42378260  17.32334263  
122.00000000  61.04431997   40.01272298  26.72603599    17.99574116   17.42398921  17.32619693  
123.00000000  61.48581137   40.32941854  26.93449461    18.00405232   17.42416999  17.32888340  
124.00000000  61.92593156   40.64592230  27.14297331    18.01241516   17.42432208  17.33141656  
125.00000000  62.36467750   40.96220209  27.35146066    18.02083239   17.42444547  17.33380224  
126.00000000  62.80203022   41.27827516  27.55994739    18.02930670   17.42454591  17.33605203  
127.00000000  63.23798700   41.59412218  27.76842451    18.03783246   17.42462338  17.33817176  
128.00000000  63.67253725   41.90976020  27.97688153    18.04641516   17.42467503  17.34017301  
129.00000000  64.10567058   42.22518206  28.18531533    18.05505192   17.42470373  17.34205582  
130.00000000  64.53737677   42.54036906  28.39371233    18.06374269   17.42470947  17.34383176  
131.00000000  64.96765349   42.85532639  28.60206986    18.07248738   17.42469512  17.34550662  
132.00000000  65.39647544   43.17005907  28.81038007    18.08128867   17.42466069  17.34708333  
133.00000000  65.82385586   43.48456048  29.01863539    18.09014373   17.42460330  17.34856766  
134.00000000  66.24976226   43.79882419  29.22683185    18.09905522   17.42452869  17.34996542  
135.00000000  66.67420041   44.11285527  29.43496390    18.10801756   17.42443399  17.35127949  
136.00000000  67.09716089   44.42664741  29.64302447    18.11703894   17.42432208  17.35251279  
137.00000000  67.51862706   44.74018328  29.85101003    18.12611100   17.42419295  17.35367108  
138.00000000  67.93859728   45.05349043  30.05891548    18.13523918   17.42404373  17.35476015  
139.00000000  68.35705523   45.36654053  30.26673587    18.14442339   17.42388016  17.35578002  
140.00000000  68.77399945   45.67933887  30.47446800    18.15366079   17.42369938  17.35673356  
141.00000000  69.18941393   45.99189059  30.68210716    18.16295405   17.42350424  17.35762369  
142.00000000  69.60329734   46.30418988  30.88964875    18.17230035   17.42328901  17.35845615  
143.00000000  70.01564111   46.61623108  31.09708990    18.18169959   17.42306230  17.35923097  
144.00000000  70.42642970   46.92800869  31.30442780    18.19115444   17.42282124  17.35995104  
145.00000000  70.83565486   47.23952794  31.51165657    18.20066482   17.42256296  17.36061923  
146.00000000  71.24331548   47.55078338  31.71877993    18.21022790   17.42229319  17.36123556  
147.00000000  71.64939637   47.86178016  31.92577329    18.21984632   17.42200907  17.36180578  
148.00000000  72.05388955   48.17249215  32.13266251    18.22951727   17.42171059  17.36232703  
149.00000000  72.45679402   48.48294546  32.33943413    18.23924341   17.42139776  17.36280507  
150.00000000  72.85809495   48.79312452  32.54607503    18.24902463   17.42107345  17.36323991  
151.00000000  73.25777774   49.10302435  32.75258768    18.25885812   17.42073764  17.36363153  
152.00000000  73.65584838   49.41266032  32.95897450    18.26874654   17.42039035  17.36398572  
153.00000000  74.05229233   49.72200720  33.16523783    18.27868704   17.42002870  17.36430246  
154.00000000  74.44709531   50.03107035  33.37134999    18.28868229   17.41965556  17.36457889  
155.00000000  74.84026323   50.33985499  33.57734355    18.29872946   17.41927094  17.36482364  
156.00000000  75.23177520   50.64834647  33.78319109    18.30883120   17.41887769  17.36503095  
157.00000000  75.62162389   50.95655993  33.98889525    18.31898469   17.41847008  17.36520371  
158.00000000  76.00981516   51.26447113  34.19445862    18.32919529   17.41805385  17.36534768  
159.00000000  76.39632190   51.57209517  34.39986919    18.33945474   17.41762613  17.36545709  
160.00000000  76.78115003   51.87942752  34.60514413    18.34976839   17.41718691  17.36553771  
161.00000000  77.16429226   52.18646376  34.81025711    18.36013617   17.41673620  17.36558954  
162.00000000  77.54572844   52.49319956  35.01522526    18.37055524   17.41627974  17.36561257  
163.00000000  77.92546439   52.79964015  35.22003691    18.38102826   17.41580891  17.36560969  
164.00000000  78.30348651   53.10577181  35.42468066    18.39155241   17.41533233  17.36557802  
165.00000000  78.67978775   53.41159986  35.62917344    18.40213031   17.41484424  17.36552044  
166.00000000  79.05436104   53.71712018  35.83351783    18.41275916   17.41434753  17.36543694  
167.00000000  79.42719937   54.02233797  36.03768861    18.42344159   17.41383932  17.36533040  
168.00000000  79.79828946   54.32723994  36.24168870    18.43417478   17.41332249  17.36520083  
169.00000000  80.16763686   54.63183138  36.44553471    18.44496137   17.41279989  17.36504535  
170.00000000  80.53522211   54.93609924  36.64921554    18.45579855   17.41226579  17.36486971  
171.00000000  80.90104449   55.24005793  36.85272039    18.46668893   17.41172306  17.36467103  
172.00000000  81.26509706   55.54369451  37.05605214    18.47762972   17.41117170  17.36445219  
173.00000000  81.62736673   55.84701424  37.25920021    18.48862082   17.41061458  17.36421320  
174.00000000  81.98785276   56.15000445  37.46219428    18.49966486   17.41004595  17.36395116  
175.00000000  82.34654820   56.45267044  37.66499701    18.51075903   17.40946869  17.36367185  
176.00000000  82.70344612   56.75501740  37.86762469    18.52190595   17.40888566  17.36337237  
177.00000000  83.05853358   57.05702411  38.07006698    18.53310282   17.40829400  17.36305273  
178.00000000  83.41180972   57.35870466  38.27233988    18.54434954   17.40769370  17.36271580  
179.00000000  83.76326761   57.66004683  38.47442007    18.55564874   17.40708764  17.36236159  
180.00000000  84.11290032   57.96105589  38.67631058    18.56699760   17.40647293  17.36199009  
181.00000000  84.46070092   58.26173701  38.87802721    18.57839606   17.40584959  17.36159843  
182.00000000  84.80665658   58.56206964  39.07954708    18.58984400   17.40521761  17.36119236  
183.00000000  85.15077216   58.86205909  39.28087321    18.60134404   17.40457986  17.36077187  
184.00000000  85.49303480   59.16171059  39.48202122    18.61289338   17.40393634  17.36033122  
185.00000000  85.83343754   59.46101244  39.68295604    18.62449194   17.40328417  17.35987903  
186.00000000  86.17197920   59.75996988  39.88371848    18.63614230   17.40262337  17.35940955  
187.00000000  86.50864697   60.05857141  40.08426125    18.64783902   17.40195679  17.35892278  
188.00000000  86.84343959   60.35683060  40.28462486    18.65958735   17.40128444  17.35842447  
189.00000000  87.17635000   60.65473601  40.48477492    18.67138452   17.40060344  17.35790886  
190.00000000  87.50737112   60.95227641  40.68473915    18.68323045   17.39991667  17.35738171  
191.00000000  87.83650152   61.24946530  40.88448361    18.69512503   17.39922412  17.35684015  
192.00000000  88.16372837   61.54629965  41.08403583    18.70706818   17.39852293  17.35628416  
193.00000000  88.48904452   61.84276837  41.28337438    18.71905981   17.39781595  17.35571376  
194.00000000  88.81245408   62.13887672  41.48251439    18.73109981   17.39710321  17.35513181  
195.00000000  89.13394415   62.43461380  41.68144671    18.74319076   17.39638181  17.35453831  
196.00000000  89.45351307   62.72998486  41.88016237    18.75532724   17.39565463  17.35393039  
197.00000000  89.77114793   63.02499504  42.07866443    18.76751182   17.39492167  17.35330804  
198.00000000  90.08685254   63.31962571  42.27695590    18.77974441   17.39418294  17.35267703  
199.00000000  90.40061947   63.61388213  42.47503973    18.79202490   17.39343842  17.35203158  
200.00000000  90.71243575   63.90776948  42.67289538    18.80435588   17.39268812  17.35137459  
201.00000000  91.02230496   64.20127725  42.87053767    18.81672926   17.39192916  17.35070604  
202.00000000  91.33021953   64.49441061  43.06796954    18.82915293   17.39116442  17.35002594  
203.00000000  91.63617190   64.78715922  43.26517075    18.84162413   17.39039678  17.34933716  
204.00000000  91.94015445   65.07952059  43.46215595    18.85414013   17.38962047  17.34863395  
205.00000000  92.24217040   65.37149991  43.65891662    18.86670612   17.38883837  17.34792207  
206.00000000  92.54221199   65.66309466  43.85545576    18.87931672   17.38805049  17.34719862  
207.00000000  92.84027143   65.95430236  44.05176500    18.89197184   17.38725683  17.34646362  
208.00000000  93.13634092   66.24512058  44.24784741    18.90467667   17.38645737  17.34571705  
209.00000000  93.43042866   66.53553938  44.44369472    18.91742583   17.38565213  17.34496180  
210.00000000  93.72251597   66.82557145  44.63932123    18.93022187   17.38484397  17.34419788  
211.00000000  94.01260554   67.11519947  44.83470754    18.94306205   17.38402715  17.34342238  
212.00000000  94.30068929   67.40443606  45.02986787    18.95594893   17.38320454  17.34263821  
213.00000000  94.58676440   67.69327145  45.22479408    18.96888241   17.38237901  17.34184246  
214.00000000  94.87082797   67.98170342  45.41947820    18.98185976   17.38154481  17.34103803  
215.00000000  95.15287174   68.26972975  45.61392331    18.99488352   17.38070770  17.34022491  
216.00000000  95.43289789   68.55734826  45.80813247    19.00795097   17.37986479  17.33940022  
217.00000000  95.71089280   68.84456406  46.00210865    19.02106464   17.37901321  17.33856972  
218.00000000  95.98686368   69.13136770  46.19583315    19.03422444   17.37815871  17.33772765  
219.00000000  96.26079680   69.41775709  46.38931989    19.04742502   17.37730129  17.33687688  
220.00000000  96.53269394   69.70373735  46.58256111    19.06067155   17.37643519  17.33601742  
221.00000000  96.80254645   69.98929918  46.77555986    19.07396393   17.37556618  17.33514926  
222.00000000  97.07035593   70.27444770  46.96830846    19.08729944   17.37469136  17.33427241  
223.00000000  97.33611354   70.55917375  47.16081000    19.10067800   17.37381075  17.33338686  
224.00000000  97.59982070   70.84347535  47.35305692    19.11410212   17.37292434  17.33249261  
225.00000000  97.86146841   71.12735761  47.54506284    19.12756911   17.37203212  17.33158966  
226.00000000  98.12105788   71.41081151  47.73679922    19.14107886   17.37113698  17.33068089  
227.00000000  98.37857999   71.69384213  47.92830062    19.15463129   17.37023604  17.32976053  
228.00000000  98.63403571   71.97644059  48.11952826    19.16822892   17.36932929  17.32883435  
229.00000000  98.88742589   72.25861194  48.31051645    19.18186644   17.36841962  17.32789947  
230.00000000  99.13873612   72.54034739  48.50123710    19.19554896   17.36750414  17.32695588  
231.00000000  99.38797211   72.82165200  48.69169334    19.20927380   17.36658285  17.32600646  
232.00000000  99.63512433   73.10251706  48.88189849    19.22304086   17.36565864  17.32504834  
233.00000000  99.88019323   73.38294080  49.07183510    19.23685265   17.36472862  17.32408151  
234.00000000  100.12317414   73.66292826  49.26151642    19.25070388   17.36379279  17.32310884  
235.00000000  100.36408720   73.94247088  49.45092517    19.26459706   17.36285115  17.32212747  
236.00000000  100.60288266   74.22157368  49.64006446    19.27853210   17.36190658  17.32113738  
237.00000000  100.83957556   74.50022819  49.82893738    19.29251150   17.36095907  17.32014145  
238.00000000  101.07418068   74.77843272  50.01754692    19.30652998   17.36000288  17.31913970  
239.00000000  101.30671251   75.05618562  50.20588611    19.32059005   17.35904663  17.31812923  
240.00000000  101.53713606   75.33349189  50.39394805    19.33469162   17.35808169  17.31711292  
241.00000000  101.76541652   75.61034321  50.58173583    19.34883201   17.35711382  17.31608790  
242.00000000  101.99161730   75.88673797  50.76925251    19.36301629   17.35614012  17.31505703  
243.00000000  102.21570329   76.16267459  50.95649124    19.37723923   17.35516350  17.31401744  
244.00000000  102.43768838   76.43815801  51.14345510    19.39150329   17.35418105  17.31297202  
245.00000000  102.65753747   76.71317358  51.33013735    19.40580841   17.35319567  17.31192075  
246.00000000  102.87526428   76.98772629  51.51654103    19.42015448   17.35220447  17.31086075  
247.00000000  103.09088224   77.26182110  51.70265951    19.43453884   17.35120745  17.30979492  
248.00000000  103.30440455   77.53544351  51.88850547    19.44896398   17.35020749  17.30872323  
249.00000000  103.51574759   77.80859850  52.07406264    19.46342724   17.34920459  17.30764282  
250.00000000  103.72502109   78.08127817  52.25932453    19.47793110   17.34819587  17.30655656  
251.00000000  103.93214132   78.35349386  52.44431332    19.49247547   17.34718133  17.30546445  
252.00000000  104.13716916   78.62523132  52.62900341    19.50705770   17.34616384  17.30436650  
253.00000000  104.34002108   78.89648915  52.81340739    19.52167769   17.34514341  17.30326270  
254.00000000  104.54075760   79.16727228  52.99751881    19.53633794   17.34411716  17.30215016  
255.00000000  104.73939087   79.43757927  53.18134071    19.55103834   17.34308508  17.30103465  
256.00000000  104.93588519   79.70740242  53.36486672    19.56577624   17.34205005  17.29991040  
257.00000000  105.13020498   79.97674037  53.54809987    19.58055158   17.34101208  17.29878030  
258.00000000  105.32240977   80.24559178  53.73103386    19.59536680   17.33996828  17.29764435  
259.00000000  105.51251111   80.51395531  53.91367174    19.61021927   17.33892154  17.29650254  
260.00000000  105.70042573   80.78182964  54.09600725    19.62510892   17.33786896  17.29535487  
261.00000000  105.88621251   81.04921961  54.27805265    19.64003564   17.33681343  17.29420134  
262.00000000  106.06988262   81.31611156  54.45978333    19.65500191   17.33575207  17.29304195  
263.00000000  106.25139999   81.58251038  54.64122070    19.67000508   17.33468777  17.29187671  
264.00000000  106.43077562   81.84840866  54.82234946    19.68504509   17.33362051  17.29070270  
265.00000000  106.60802034   82.11381126  55.00316355    19.70012437   17.33254742  17.28952573  
266.00000000  106.78309791   82.37871691  55.18368418    19.71523776   17.33147137  17.28834289  
267.00000000  106.95606575   82.64311829  55.36388715    19.73038773   17.33038949  17.28715419  
268.00000000  107.12684071   82.90701418  55.54378453    19.74557672   17.32930466  17.28595962  
269.00000000  107.29552647   83.17040339  55.72336135    19.76079958   17.32821687  17.28475918  
270.00000000  107.46203981   83.43328472  55.90263858    19.77606129   17.32712325  17.28355288  
271.00000000  107.62643727   83.69566297  56.08159235    19.79135670   17.32602667  17.28234070  
272.00000000  107.78868215   83.95752498  56.26023462    19.80669079   17.32492713  17.28112554  
273.00000000  107.94873783   84.21886962  56.43855951    19.82205842   17.32382175  17.27990162  
274.00000000  108.10670654   84.47970762  56.61656118    19.83746204   17.32271341  17.27867472  
275.00000000  108.26250505   84.74002596  56.79425147    19.85290155   17.32160212  17.27744194  
276.00000000  108.41618883   84.99982353  56.97161574    19.86837688   17.32048498  17.27620329  
277.00000000  108.56767475   85.25909922  57.14865703    19.88388795   17.31936488  17.27495876  
278.00000000  108.71706398   85.51785778  57.32537832    19.89943215   17.31823894  17.27370835  
279.00000000  108.86431922   85.77609224  57.50177389    19.91501193   17.31711004  17.27245495  
280.00000000  109.00940326   86.03379569  57.67783803    19.93062719   17.31597817  17.27119567  
281.00000000  109.15237057   86.29097288  57.85358243    19.94627534   17.31484334  17.26993052  
282.00000000  109.29318368   86.54762273  58.02899275    19.96195882   17.31370267  17.26865947  
283.00000000  109.43189663   86.80373840  58.20407202    19.97767754   17.31255903  17.26738544  
284.00000000  109.56842611   87.05932460  58.37882322    19.99342892   17.31141242  17.26610552  
285.00000000  109.70282585   87.31437453  58.55323219    20.00921538   17.31026285  17.26481972  
286.00000000  109.83510368   87.56888717  58.72731903    20.02503433   17.30910743  17.26352803  
287.00000000  109.96526724   87.82286149  58.90106111    20.04088820   17.30794904  17.26223334  
288.00000000  110.09327863   88.07629079  59.07446995    20.05677442   17.30678769  17.26093277  
289.00000000  110.21914534   88.32918544  59.24753159    20.07269289   17.30562047  17.25962630  
290.00000000  110.34287471   88.58152742  59.42026590    20.08864605   17.30445029  17.25831684  
291.00000000  110.46451919   88.83333271  59.59265055    20.10463379   17.30327715  17.25700148  
292.00000000  110.58399523   89.08458340  59.76469694    20.12065108   17.30210103  17.25568022  
293.00000000  110.70135501   89.33528978  59.93639962    20.13670281   17.30091905  17.25435597  
294.00000000  110.81660525   89.58543967  60.10775324    20.15278641   17.29973699  17.25302582  
295.00000000  110.92975255   89.83503771  60.27876077    20.16890428   17.29854907  17.25169267  
296.00000000  111.04075828   90.08408294  60.44941687    20.18505140   17.29735818  17.25035362  
297.00000000  111.14967386   90.33257441  60.61972451    20.20123264   17.29616142  17.24900867  
298.00000000  111.25641555   90.58050011  60.78968663    20.21744544   17.29496459  17.24766071  
299.00000000  111.36107938   90.82787017  60.95929790    20.23368973   17.29376188  17.24630685  
300.00000000  111.46367121   91.07467815  61.12854489    20.24996543   17.29255620  17.24494999  
301.00000000  111.56410713   91.32092312  61.29744693    20.26627247   17.29134755  17.24358721  
302.00000000  111.66243773   91.56659871  61.46599060    20.28261078   17.29013302  17.24222143  
303.00000000  111.75871331   91.81170949  61.63417072    20.29898273   17.28891842  17.24084975  
304.00000000  111.85284976   92.05624911  61.80199835    20.31538333   17.28769794  17.23947215  
305.00000000  111.94489716   92.30022210  61.96946022    20.33181497   17.28647448  17.23809154  
306.00000000  112.03486065   92.54361674  62.13656733    20.34827511   17.28524805  17.23670792  
307.00000000  112.12270065   92.78644298  62.30330649    20.36476860   17.28401863  17.23531839  
308.00000000  112.20851126   93.02868912  62.46968065    20.38129289   17.28278623  17.23392294  
309.00000000  112.29220810   93.27035435  62.63569270    20.39784547   17.28154796  17.23252448  
310.00000000  112.37379588   93.51144850  62.80133757    20.41442872   17.28030960  17.23112300  
311.00000000  112.45332365   93.75195465  62.96661020    20.43104256   17.27906537  17.22971561  
312.00000000  112.53079578   93.99187731  63.13151353    20.44768691   17.27781815  17.22830520  
313.00000000  112.60617212   94.23121563  63.29605043    20.46435926   17.27656795  17.22688887  
314.00000000  112.67950124   94.46996877  63.46020800    20.48106198   17.27531476  17.22546951  
315.00000000  112.75078714   94.70813587  63.62399705    20.49779500   17.27405859  17.22404424  
316.00000000  112.81998936   94.94570554  63.78740471    20.51455581   17.27279653  17.22261595  
317.00000000  112.88711175   95.18268750  63.95044175    20.53134677   17.27153438  17.22118463  
318.00000000  112.95220228   95.41907566  64.11310318    20.54816537   17.27026636  17.21974738  
319.00000000  113.01526446   95.65486919  64.27537631    20.56501398   17.26899534  17.21830712  
320.00000000  113.07625745   95.89006205  64.43727958    20.58189010   17.26772423  17.21686092  
321.00000000  113.13522882   96.12465865  64.59879256    20.59879365   17.26644723  17.21541170  
322.00000000  113.19218171   96.35865296  64.75992588    20.61572943   17.26516725  17.21395945  
323.00000000  113.24707502   96.59204936  64.92066697    20.63269008   17.26388427  17.21250127  
324.00000000  113.29995587   96.82483669  65.08103410    20.64968038   17.26259830  17.21104006  
325.00000000  113.35078297   97.05701932  65.24100704    20.66669785   17.26130934  17.20957582  
326.00000000  113.39964727   97.28859645  65.40058868    20.68374241   17.26001448  17.20810565  
327.00000000  113.44646314   97.51956214  65.55978188    20.70081641   17.25871954  17.20663244  
328.00000000  113.49127720   97.74991560  65.71858946    20.71791737   17.25742159  17.20515620  
329.00000000  113.53413584   97.97965605  65.87699902    20.73504521   17.25612065  17.20367403  
330.00000000  113.57495322   98.20878270  66.03501344    20.75219988   17.25481382  17.20218881  
331.00000000  113.61377557   98.43729476  66.19263554    20.76938372   17.25350689  17.20070057  
332.00000000  113.65064892   98.66518636  66.34986059    20.78659183   17.25219406  17.19920638  
333.00000000  113.68548720   98.89246180  66.50669139    20.80382897   17.25088114  17.19770915  
334.00000000  113.71838022   99.11911521  66.66311574    20.82109027   17.24956231  17.19620888  
335.00000000  113.74932967   99.34514080  66.81914396    20.83838046   17.24824339  17.19470558  
336.00000000  113.77829318   99.57054785  66.97476390    20.85569706   17.24691857  17.19319633  
337.00000000  113.80531622   99.79532554  67.12998585    20.87303763   17.24559074  17.19168404  
338.00000000  113.83035623   100.01944811  67.28480512    20.89040689   17.24426281  17.19016870  
339.00000000  113.85345845   100.24300474  67.43921708    20.90780237   17.24292899  17.18865033  
340.00000000  113.87462404   100.46586485  67.59321712    20.92522162   17.24159505  17.18712600  
341.00000000  113.89389799   100.68813237  67.74680804    20.94266697   17.24025522  17.18560153  
342.00000000  113.91119348   100.90976167  67.89999264    20.96013836   17.23891528  17.18407111  
343.00000000  113.92659918   101.13075694  68.05276629    20.97763571   17.23756943  17.18253474  
344.00000000  113.94007197   101.35107301  68.20512444    20.99515897   17.23622058  17.18099822  
345.00000000  113.95165642   101.57081274  68.35706986    21.01270568   17.23487163  17.17945866  
346.00000000  113.96130922   101.78983250  68.50859800    21.03027817   17.23351676  17.17791314  
347.00000000  113.96907475   102.00828398  68.65971162    21.04787638   17.23216179  17.17636457  
348.00000000  113.97499726   102.22602408  68.81040619    21.06549786   17.23080381  17.17481295  
349.00000000  113.97898929   102.44315497  68.96068445    21.08314493   17.22943992  17.17325828  
350.00000000  113.98113879   102.65968050  69.11054189    21.10081752   17.22807592  17.17169764  
351.00000000  113.98140199   102.87550729  69.25997401    21.11851321   17.22670891  17.17013687  
352.00000000  113.97982278   103.09068823  69.40898357    21.13623193   17.22533889  17.16857012  
353.00000000  113.97640107   103.30517896  69.55756609    21.15397835   17.22396586  17.16700032  
354.00000000  113.97109283   103.51908037  69.70572430    21.17174532   17.22258691  17.16542746  
355.00000000  113.96398554   103.73229969  69.85346090    21.18953751   17.22120786  17.16385155  
356.00000000  113.95503499   103.94484114  70.00075714    21.20735486   17.21982869  17.16227258  
357.00000000  113.94428463   104.15670886  70.14763717    21.22519493   17.21844360  17.16068763  
358.00000000  113.93173395   104.36795485  70.29407514    21.24305769   17.21705550  17.15910254  
359.00000000  113.91733845   104.57853508  70.44008802    21.26094542   17.21566438  17.15751439  
360.00000000  113.90118524   104.78845356  70.58565718    21.27885570   17.21427315  17.15592026  
361.00000000  113.88322967   104.99766664  70.73079951    21.29678849   17.21287599  17.15432307  
362.00000000  113.86347088   105.20627358  70.87550353    21.31474607   17.21147873  17.15272573  
363.00000000  113.84195185   105.41418311  71.01977189    21.33272603   17.21007844  17.15112241  
364.00000000  113.81871551   105.62139935  71.16360025    21.35072832   17.20867514  17.14951603  
365.00000000  113.79367293   105.82797362  71.30698423    21.36875289   17.20726881  17.14790658  
366.00000000  113.76691083   106.03381536  71.44992652    21.38679967   17.20585947  17.14629406  
367.00000000  113.73838402   106.23902296  71.59242977    21.40486861   17.20444710  17.14467847  
368.00000000  113.70817913   106.44355312  71.73448961    21.42296198   17.20303171  17.14305982  
369.00000000  113.67620683   106.64740972  71.87610173    21.44107740   17.20161620  17.14143810  
370.00000000  113.64255365   106.85059663  72.01726182    21.45921247   17.20019767  17.13981330  
371.00000000  113.60717407   107.05307095  72.15797946    21.47737181   17.19877321  17.13818543  
372.00000000  113.57015453   107.25488334  72.29825032    21.49555303   17.19734863  17.13655450  
373.00000000  113.53140535   107.45599099  72.43806320    21.51375374   17.19592394  17.13492048  
374.00000000  113.49101286   107.65644430  72.57742762    21.53197854   17.19449330  17.13328340  
375.00000000  113.44897531   107.85620056  72.71633929    21.55022274   17.19305965  17.13164324  
376.00000000  113.40524679   108.05526364  72.85479394    21.56849091   17.19162587  17.13000000  
377.00000000  113.35986944   108.25359116  72.99280101    21.58677836   17.19018906  17.12835369  
378.00000000  113.31288541   108.45127938  73.13034254    21.60508736   17.18874632  17.12670429  
379.00000000  113.26429270   108.64823975  73.26742796    21.62341786   17.18730636  17.12505182  
380.00000000  113.21408923   108.84452214  73.40405302    21.64176980   17.18586047  17.12339628  
381.00000000  113.16222868   109.04008437  73.54021349    21.66014081   17.18441154  17.12173765  
382.00000000  113.10884139   109.23497608  73.67591873    21.67853316   17.18296249  17.12007593  
383.00000000  113.05383673   109.42915516  73.81115769    21.69694679   17.18151041  17.11841114  
384.00000000  112.99730085   109.62262540  73.94593295    21.71538165   17.18005530  17.11674619  
385.00000000  112.93918718   109.81539054  74.08024028    21.73383537   17.17859715  17.11507523  
386.00000000  112.87949327   110.00745429  74.21407548    21.75231022   17.17713888  17.11340118  
387.00000000  112.81830525   110.19882032  74.34744784    21.77080614   17.17567757  17.11172697  
388.00000000  112.75557636   110.38944696  74.48035311    21.78932078   17.17421032  17.11004968  
389.00000000  112.69134838   110.57938325  74.61278041    21.80785638   17.17274585  17.10836637  
390.00000000  112.62557436   110.76863274  74.74473895    21.82641061   17.17127543  17.10668290  
391.00000000  112.55834043   110.95715389  74.87622453    21.84498569   17.16980489  17.10499635  
392.00000000  112.48964397   111.14495040  75.00723298    21.86357930   17.16832840  17.10330670  
393.00000000  112.41943782   111.33202594  75.13776680    21.88219367   17.16685469  17.10161688  
394.00000000  112.34780817   111.51838413  75.26782181    21.90082647   17.16537503  17.09992105  
395.00000000  112.27470775   111.70402858  75.39740049    21.91947992   17.16389233  17.09822213  
396.00000000  112.20022282   111.88896282  75.52649204    21.93815170   17.16240950  17.09652304  
397.00000000  112.12426142   112.07314576  75.65511219    21.95684176   17.16092363  17.09482085  
398.00000000  112.04690982   112.25662564  75.78324353    21.97555233   17.15943764  17.09311557  
399.00000000  111.96816512   112.43936144  75.91089513    21.99428107   17.15794568  17.09140720  
400.00000000  111.88806907   112.62140116  76.03805626    22.01303023   17.15645360  17.08969573  
401.00000000  111.80652933   112.80270387  76.16473593    22.03179748   17.15495847  17.08798408  
402.00000000  111.72367699   112.98327310  76.29093000    22.05058276   17.15346321  17.08626641  
403.00000000  111.63950914   113.16306818  76.41663431    22.06938604   17.15196490  17.08454857  
404.00000000  111.55397797   113.34218103  76.54184476    22.08820726   17.15046355  17.08282763  
405.00000000  111.46708034   113.52057082  76.66656377    22.10704865   17.14895915  17.08110359  
406.00000000  111.37894774   113.69819700  76.79079372    22.12590789   17.14745462  17.07937938  
407.00000000  111.28948737   113.87506312  76.91453049    22.14478494   17.14594704  17.07764914  
408.00000000  111.19874100   114.05121657  77.03776996    22.16367975   17.14443642  17.07591872  
409.00000000  111.10675047   114.22666064  77.16052099    22.18259453   17.14292274  17.07418519  
410.00000000  111.01346765   114.40131118  77.28276651    22.20152472   17.14140893  17.07244856  
411.00000000  110.91897944   114.57525911  77.40451537    22.22047479   17.13989207  17.07071176  
412.00000000  110.82328275   114.74842047  77.52576991    22.23944019   17.13837507  17.06897185  
413.00000000  110.72632930   114.92088583  77.64651956    22.25842537   17.13685502  17.06722883  
414.00000000  110.62820617   115.09257144  77.76676668    22.27742579   17.13533192  17.06548271  
415.00000000  110.52891025   115.26348077  77.88650718    22.29644591   17.13380577  17.06373347  
416.00000000  110.42839309   115.43370392  78.00574979    22.31548341   17.13227947  17.06198406  
417.00000000  110.32678732   115.60311414  78.12448400    22.33453604   17.13075013  17.06023153  
418.00000000  110.22399920   115.77180140  78.24271212    22.35360821   17.12922065  17.05847590  
419.00000000  110.12007083   115.93976885  78.36043007    22.37269541   17.12768811  17.05672008  
420.00000000  110.01504443   116.10693347  78.47764013    22.39179984   17.12615252  17.05496116  
421.00000000  109.90896233   116.27334174  78.59433822    22.41092368   17.12461678  17.05319911  
422.00000000  109.80173041   116.43899690  78.71052661    22.43006242   17.12307799  17.05143396  
423.00000000  109.69348203   116.60390216  78.82620757    22.44921825   17.12153615  17.04966862  
424.00000000  109.58416856   116.76806070  78.94136432    22.46838891   17.11999416  17.04790016  
425.00000000  109.47378682   116.93143290  79.05601179    22.48757879   17.11844911  17.04613153  
426.00000000  109.36242499   117.09406475  79.17014589    22.50678342   17.11690100  17.04435684  
427.00000000  109.25003432   117.25587405  79.28375622    22.52600497   17.11535276  17.04258196  
428.00000000  109.13665745   117.41699196  79.39685132    22.54524340   17.11380145  17.04080691  
429.00000000  109.02233716   117.57729373  79.50942711    22.56449866   17.11225000  17.03902579  
430.00000000  108.90702457   117.73682517  79.62148579    22.58376851   17.11069549  17.03724450  
431.00000000  108.79076248   117.89558940  79.73301700    22.60305510   17.10913791  17.03546301  
432.00000000  108.67359385   118.05358953  79.84402294    22.62235841   17.10758019  17.03367547  
433.00000000  108.55551575   118.21082861  79.95450581    22.64167617   17.10602233  17.03189068  
434.00000000  108.43652521   118.36726743  80.06446777    22.66101057   17.10445848  17.03009982  
435.00000000  108.31666538   118.52295136  80.17389850    22.68036155   17.10289449  17.02830878  
436.00000000  108.19593338   118.67784123  80.28280638    22.69972687   17.10133036  17.02651462  
437.00000000  108.07437254   118.83198223  80.39118111    22.71910870   17.09976316  17.02472026  
438.00000000  107.95198007   118.98533523  80.49902484    22.73850479   17.09819289  17.02292278  
439.00000000  107.82875312   119.13786132  80.60633970    22.75791730   17.09662247  17.02112217  
440.00000000  107.70473527   119.28964750  80.71312161    22.77734401   17.09504899  17.01932137  
441.00000000  107.57997025   119.44065472  80.81937268    22.79678705   17.09347536  17.01751745  
442.00000000  107.45440894   119.59084413  80.92508882    22.81624640   17.09189867  17.01571333  
443.00000000  107.32814170   119.74026056  81.03026595    22.83571983   17.09032182  17.01390608  
444.00000000  107.20111940   119.88890691  81.13490617    22.85520728   17.08874191  17.01209570  
445.00000000  107.07338605   120.03674437  81.23901156    22.87471093   17.08716185  17.01028512  
446.00000000  106.94498586   120.18377594  81.34257803    22.89423071   17.08557871  17.00847142  
447.00000000  106.81586961   120.33004612  81.44560148    22.91376224   17.08399251  17.00665752  
448.00000000  106.68612843   120.47551618  81.54808398    22.93331202   17.08240615  17.00484049  
449.00000000  106.68626903   120.47514266  81.54897302    22.93333382   17.08240323  17.00484049  
450.00000000  106.68659710   120.47402210  81.55164008    22.93339922   17.08240030  17.00484049  
451.00000000  106.68720636   120.47219596  81.55608500    22.93350824   17.08238859  17.00483755  
452.00000000  106.68804994   120.46962273  81.56230134    22.93366085   17.08237688  17.00483461  
453.00000000  106.68908098   120.46634385  81.57029484    22.93385925   17.08235932  17.00482873  
454.00000000  106.69039319   120.46227625  81.58005271    22.93409907   17.08233883  17.00482579  
455.00000000  106.69198658   120.45750288  81.59157432    22.93438467   17.08231249  17.00481990  
456.00000000  106.69376739   120.45202364  81.60485892    22.93471386   17.08228322  17.00481108  
457.00000000  106.69578248   120.44575543  81.61989953    22.93508666   17.08225102  17.00480520  
458.00000000  106.69807871   120.43882264  81.63668906    22.93550305   17.08221590  17.00479638  
459.00000000  106.70060918   120.43110063  81.65521416    22.93596303   17.08217492  17.00478756  
460.00000000  106.70342075   120.42267228  81.67547980    22.93646660   17.08213101  17.00477580  
461.00000000  106.70646653   120.41349592  81.69747242    22.93701376   17.08208125  17.00476404  
462.00000000  106.70974651   120.40357138  81.72117841    22.93760450   17.08203150  17.00475228  
463.00000000  106.71330751   120.39293999  81.74659626    22.93824100   17.08197588  17.00474052  
464.00000000  106.71710266   120.38156005  81.77370604    22.93891889   17.08191441  17.00472581  
465.00000000  106.72122563   120.36947287  81.80250607    22.93964254   17.08185294  17.00471111  
466.00000000  106.72558269   120.35663671  81.83297624    22.94040758   17.08178562  17.00469641  
467.00000000  106.73022065   120.34305132  81.86510856    22.94121836   17.08171537  17.00467877  
468.00000000  106.73509264   120.32875799  81.89889499    22.94207270   17.08163927  17.00466113  
469.00000000  106.74029230   120.31371493  81.93430905    22.94297060   17.08156023  17.00464054  
470.00000000  106.74577275   120.29792184  81.97134865    22.94391205   17.08147827  17.00462290  
471.00000000  106.75158078   120.28142001  82.00999329    22.94489704   17.08139339  17.00460232  
472.00000000  106.75762268   120.26420914  82.05022243    22.94592774   17.08130264  17.00457880  
473.00000000  106.76403889   120.24624734  82.09202763    22.94699980   17.08120897  17.00455527  
474.00000000  106.77073569   120.22753428  82.13538823    22.94811539   17.08110945  17.00453175  
475.00000000  106.77771303   120.20811121  82.18028352    22.94927668   17.08100992  17.00450823  
476.00000000  106.78506450   120.18797777  82.22669883    22.95048148   17.08090454  17.00448176  
477.00000000  106.79269638   120.16709200  82.27461334    22.95172760   17.08079331  17.00445530  
478.00000000  106.80070224   120.14545351  82.32400622    22.95301941   17.08068207  17.00442589  
479.00000000  106.80903520   120.12310352  82.37486267    22.95435471   17.08056498  17.00439649  
480.00000000  106.81774197   120.10004163  82.42715572    22.95573349   17.08044203  17.00436709  
481.00000000  106.82677567   120.07622579  82.48086445    22.95715575   17.08031908  17.00433768  
482.00000000  106.83618301   120.05169720  82.53596186    22.95862147   17.08019028  17.00430534  
483.00000000  106.84596389   120.02641376  82.59243307    22.96013066   17.08005855  17.00427005  
484.00000000  106.85611822   120.00041667  82.65025106    22.96168548   17.07992096  17.00423477  
485.00000000  106.86664587   119.97370545  82.70939487    22.96328156   17.07978337  17.00419948  
486.00000000  106.87759354   119.94627964  82.76983146    22.96492108   17.07963993  17.00416420  
487.00000000  106.88896108   119.91809705  82.83154592    22.96660619   17.07949062  17.00412597  
488.00000000  106.90074836   119.88915714  82.89449921    22.96833472   17.07934132  17.00408774  
489.00000000  106.91295525   119.85954280  82.95867646    22.97010448   17.07918616  17.00404658  
490.00000000  106.92558160   119.82917007  83.02404471    22.97191982   17.07902515  17.00400541  
491.00000000  106.93867401   119.79812186  83.09057708    22.97377853   17.07886413  17.00396130  
492.00000000  106.95218558   119.76631413  83.15824673    22.97568062   17.07869726  17.00391720  
493.00000000  106.96620962   119.73374629  83.22702686    22.97762607   17.07852745  17.00387309  
494.00000000  106.98069919   119.70050125  83.29687869    22.97961488   17.07835179  17.00382604  
495.00000000  106.99565412   119.66649489  83.36778155    22.98164703   17.07817320  17.00377899  
496.00000000  107.01112092   119.63181015  83.43969679    22.98372250   17.07799169  17.00372900  
497.00000000  107.02709937   119.59636282  83.51260384    22.98584129   17.07780724  17.00367901  
498.00000000  107.04358925   119.56019404  83.58645823    22.98800557   17.07761693  17.00362608  
499.00000000  107.06063702   119.52334500  83.66123953    22.99021096   17.07742369  17.00357315  
500.00000000  107.07824242   119.48573137  83.73690942    22.99246181   17.07722753  17.00352022  
501.00000000  107.09635848   119.44739428  83.81343568    22.99475375   17.07702843  17.00346435  
502.00000000  107.11507830   119.40837492  83.89079210    22.99709112   17.07682348  17.00340554  
503.00000000  107.13440157   119.36858883  83.96892878    22.99947173   17.07661559  17.00334673  
504.00000000  107.15428130   119.32811907  84.04782567    23.00189340   17.07640185  17.00328792  
505.00000000  107.17481047   119.28692300  84.12743904    23.00436046   17.07618810  17.00322616  
506.00000000  107.19594209   119.24499990  84.20774311    23.00687071   17.07596557  17.00316147  
507.00000000  107.21772242   119.20234897  84.28869438    23.00942416   17.07574303  17.00309678  
508.00000000  107.24015106   119.15896945  84.37025542    23.01202077   17.07551756  17.00303208  
509.00000000  107.26322762   119.11490251  84.45240079    23.01466054   17.07528623  17.00296445  
510.00000000  107.28699828   119.07010540  84.53508148    23.01734346   17.07505198  17.00289681  
511.00000000  107.31146258   119.02457729  84.61827226    23.02006950   17.07481186  17.00282624  
512.00000000  107.33662003   118.97835938  84.70192442    23.02283866   17.07456881  17.00275272  
513.00000000  107.36251674   118.93140880  84.78600710    23.02565091   17.07432283  17.00267920  
514.00000000  107.38915215   118.88376676  84.87047779    23.02850625   17.07407391  17.00260274  
515.00000000  107.41652573   118.83539035  84.95530590    23.03140682   17.07381914  17.00252628  
516.00000000  107.44468344   118.78627867  85.04044332    23.03434827   17.07356143  17.00244982  
517.00000000  107.47362467   118.73647291  85.12586563    23.03733274   17.07330079  17.00236748  
518.00000000  107.50334879   118.68597221  85.21151917    23.04036241   17.07303722  17.00228514  
519.00000000  107.53390163   118.63473353  85.29736807    23.04343290   17.07276779  17.00220280  
520.00000000  107.56528250   118.58279808  85.38338246    23.04654638   17.07249542  17.00211752  
521.00000000  107.59749068   118.53016494  85.46951503    23.04970499   17.07222013  17.00202929  
522.00000000  107.63057187   118.47679098  85.55573038    23.05290437   17.07193896  17.00194107  
523.00000000  107.66452526   118.42271742  85.64198153    23.05614885   17.07165487  17.00185284  
524.00000000  107.69939647   118.36794330  85.72823922    23.05943408   17.07136784  17.00175873  
525.00000000  107.73513819   118.31246764  85.81445682    23.06276436   17.07107788  17.00166462  
526.00000000  107.77179594   118.25624719  85.90059953    23.06613535   17.07078206  17.00157052  
527.00000000  107.80936880   118.19936548  85.98662105    23.06955136   17.07048330  17.00147052  
528.00000000  107.84790216   118.14173691  86.07249270    23.07300804   17.07018160  17.00137347  
529.00000000  107.88744135   118.08344507  86.15816270    23.07650970   17.06987405  17.00127054  
530.00000000  107.92789260   118.02444662  86.24360266    23.08005416   17.06956356  17.00116761  
531.00000000  107.96939381   117.96469811  86.32877272    23.08363923   17.06925013  17.00106173  
532.00000000  108.01185120   117.90428321  86.41362161    23.08726922   17.06893377  17.00095586  
533.00000000  108.05535618   117.84315848  86.49812715    23.09093978   17.06861154  17.00084704  
534.00000000  108.09990749   117.78132280  86.58223836    23.09465523   17.06828638  17.00073528  
535.00000000  108.14550384   117.71881753  86.66592756    23.09841120   17.06795828  17.00062352  
536.00000000  108.19214389   117.65559910  86.74914409    23.10221202   17.06762725  17.00050882  
537.00000000  108.23982631   117.59166637  86.83186051    23.10605332   17.06729035  17.00039117  
538.00000000  108.28864206   117.52701817  86.91403799    23.10993942   17.06695052  17.00027059  
539.00000000  108.33854346   117.46169588  86.99563782    23.11386597   17.06660775  17.00015000  
540.00000000  108.38957514   117.39569839  87.07662717    23.11783727   17.06625911  17.00002647  
541.00000000  108.44168940   117.32898193  87.15696186    23.12184897   17.06591047  16.99990294  
542.00000000  108.49493076   117.26154527  87.23661502    23.12590539   17.06555595  16.99977353  
543.00000000  108.54934362   117.19347251  87.31554844    23.13000216   17.06519557  16.99964411  
544.00000000  108.60488019   117.12467716  87.39372975    23.13414144   17.06483519  16.99951470  
545.00000000  108.66158475   117.05515794  87.47112095    23.13832535   17.06446893  16.99937940  
546.00000000  108.71945548   116.98499904  87.54769557    23.14254956   17.06409974  16.99924410  
547.00000000  108.77849052   116.91411378  87.62341582    23.14681620   17.06372761  16.99910586  
548.00000000  108.83868797   116.84254362  87.69824970    23.15112524   17.06334961  16.99896467  
549.00000000  108.90009183   116.77028732  87.77217099    23.15547667   17.06296867  16.99882349  
550.00000000  108.96270004   116.69738643  87.84514785    23.15987047   17.06258480  16.99867936  
551.00000000  109.02651054   116.62375401  87.91714850    23.16430659   17.06219798  16.99853229  
552.00000000  109.09152121   116.54943157  87.98814125    23.16878504   17.06180530  16.99838228  
553.00000000  109.15772991   116.47441779  88.05810582    23.17330576   17.06141260  16.99822932  
554.00000000  109.22513447   116.39875429  88.12701062    23.17786875   17.06101111  16.99807636  
555.00000000  109.29377841   116.32239681  88.19483545    23.18247183   17.06060960  16.99792046  
556.00000000  109.36356797   116.24534399  88.26154315    23.18711927   17.06020516  16.99776162  
557.00000000  109.43463803   116.16759445  88.32712494    23.19180674   17.05979484  16.99759983  
558.00000000  109.50689476   116.08918985  88.39154371    23.19653853   17.05938158  16.99743804  
559.00000000  109.58033583   116.01008577  88.45477941    23.20131031   17.05896245  16.99727037  
560.00000000  109.65500445   115.93032390  88.51681761    23.20612419   17.05854331  16.99710269  
561.00000000  109.73089811   115.84990289  88.57763826    23.21098016   17.05811830  16.99693208  
562.00000000  109.80796875   115.76877817  88.63721002    23.21587819   17.05769035  16.99675851  
563.00000000  109.88621388   115.68694827  88.69552413    23.22081825   17.05725945  16.99658495  
564.00000000  109.96567646   115.60449818  88.75256053    23.22580031   17.05682268  16.99640550  
565.00000000  110.04630843   115.52134002  88.80830479    23.23082435   17.05638590  16.99622605  
566.00000000  110.12810722   115.43751557  88.86273685    23.23588819   17.05594325  16.99604366  
567.00000000  110.21107022   115.35302337  88.91584223    23.24099611   17.05549765  16.99585538  
568.00000000  110.29519482   115.26786196  88.96761208    23.24614377   17.05504617  16.99566709  
569.00000000  110.38047835   115.18202985  89.01803188    23.25133330   17.05459469  16.99547881  
570.00000000  110.46687286   115.09552554  89.06709269    23.25656466   17.05413733  16.99528464  
571.00000000  110.55437576   115.00839100  89.11477431    23.26183785   17.05367702  16.99508753  
572.00000000  110.64298441   114.92053776  89.16107895    23.26715066   17.05321084  16.99489041  
573.00000000  110.73269617   114.83205127  89.20599195    23.27250739   17.05274465  16.99468741  
574.00000000  110.82350834   114.74288649  89.24950420    23.27790369   17.05227258  16.99448440  
575.00000000  110.91532807   114.65308544  89.29161775    23.28334168   17.05179756  16.99427845  
576.00000000  111.00824294   114.56260297  89.33231218    23.28882135   17.05131960  16.99406955  
577.00000000  111.10216020   114.47143749  89.37159504    23.29434266   17.05083576  16.99385771  
578.00000000  111.19707730   114.37963105  89.40945699    23.29990558   17.05035190  16.99364293  
579.00000000  111.29299169   114.28718213  89.44589985    23.30550793   17.04986217  16.99342520  
580.00000000  111.38990080   114.19404538  89.48091417    23.31115184   17.04936949  16.99320452  
581.00000000  111.48771233   114.10030675  89.51450720    23.31683726   17.04887386  16.99298090  
582.00000000  111.58646871   114.00587704  89.54666940    23.32256418   17.04837236  16.99275434  
583.00000000  111.68616745   113.91079843  89.57740228    23.32833042   17.04786790  16.99252777  
584.00000000  111.78671656   113.81506930  89.60671292    23.33414022   17.04736050  16.99229531  
585.00000000  111.88811376   113.71868800  89.63460269    23.33998929   17.04685015  16.99206285  
586.00000000  111.99040137   113.62165287  89.66106736    23.34587972   17.04633685  16.99182450  
587.00000000  112.09344316   113.52396223  89.68611375    23.35180935   17.04582060  16.99158321  
588.00000000  112.19732617   113.42561439  89.70974863    23.35778243   17.04529847  16.99134191  
589.00000000  112.30195902   113.32665176  89.73197312    23.36379464   17.04477339  16.99109473  
590.00000000  112.40729514   113.22702858  89.75279383    23.36984810   17.04424536  16.99084754  
591.00000000  112.51337698   113.12678728  89.77221174    23.37594062   17.04371145  16.99059446  
592.00000000  112.62011366   113.02588199  89.79023889    23.38207647   17.04317752  16.99034137  
593.00000000  112.72754765   112.92431093  89.80687613    23.38825132   17.04263771  16.99008240  
594.00000000  112.83558836   112.82211663  89.82214092    23.39446516   17.04209494  16.98982342  
595.00000000  112.94423403   112.71929737  89.83602841    23.40072221   17.04154923  16.98955856  
596.00000000  113.08819567   112.56713552  89.83892809    23.39171862   17.04226511  16.99065037  
597.00000000  113.23197428   112.41481219  89.84187220    23.38275219   17.04297803  16.99173917  
598.00000000  113.37552646   112.26232672  89.84484960    23.37382297   17.04368798  16.99282496  
599.00000000  113.51885306   112.10972304  89.84787143    23.36493099   17.04439497  16.99390773  
600.00000000  113.66191095   111.95695601  89.85093210    23.35607416   17.04509900  16.99498750  
601.00000000  113.80478900   111.80411441  89.85403719    23.34725680   17.04580007  16.99606425  
602.00000000  113.94735627   111.65115315  89.85717556    23.33847681   17.04649817  16.99713505  
603.00000000  114.08970155   111.49807173  89.86035277    23.32973210   17.04719038  16.99820579  
604.00000000  114.23178192   111.34491457  89.86356881    23.32102485   17.04788257  16.99927351  
605.00000000  114.37359835   111.19163638  89.86682369    23.31235724   17.04857179  17.00033529  
606.00000000  114.51510817   111.03832672  89.87011183    23.30372502   17.04925805  17.00139700  
607.00000000  114.65635613   110.88489527  89.87343879    23.29513254   17.04993842  17.00245570  
608.00000000  114.79729962   110.73138670  89.87679901    23.28657553   17.05061876  17.00350846  
609.00000000  114.93798328   110.57789110  89.88019248    23.27805834   17.05129321  17.00455821  
610.00000000  115.07832116   110.42427269  89.88362476    23.26957670   17.05196763  17.00560790  
611.00000000  115.21835791   110.27066700  89.88709029    23.26113497   17.05263616  17.00665164  
612.00000000  115.35809464   110.11698325  89.89058905    23.25273102   17.05330173  17.00769238  
613.00000000  115.49748915   109.96331206  89.89412105    23.24436276   17.05396728  17.00873011  
614.00000000  115.63658591   109.80960796  89.89768073    23.23603452   17.05462694  17.00976484  
615.00000000  115.77534280   109.65587080  89.90127919    23.22774419   17.05528364  17.01079363  
616.00000000  115.91371791   109.50214610  89.90490532    23.21949397   17.05593738  17.01182236  
617.00000000  116.05179878   109.34843392  89.90855910    23.21127959   17.05658817  17.01284515  
618.00000000  116.18950039   109.19473431  89.91224611    23.20310540   17.05723600  17.01386493  
619.00000000  116.32682408   109.04104732  89.91596632    23.19496713   17.05788088  17.01488172  
620.00000000  116.46381412   108.88741892  89.91970863    23.18686913   17.05852280  17.01589551  
621.00000000  116.60038593   108.73380339  89.92348414    23.17880929   17.05915883  17.01690630  
622.00000000  116.73662664   108.58024682  89.92728729    23.17078980   17.05979484  17.01791409  
623.00000000  116.87245184   108.42674947  89.93111808    23.16280639   17.06042497  17.01891595  
624.00000000  117.00790572   108.27331158  89.93497095    23.15486342   17.06105507  17.01991481  
625.00000000  117.14294686   108.11993341  89.93885701    23.14695876   17.06167928  17.02091067  
626.00000000  117.27761935   107.96666152  89.94276513    23.13909462   17.06230348  17.02190354  
627.00000000  117.41183927   107.81345000  89.94669533    23.13126672   17.06292179  17.02289047  
628.00000000  117.54565071   107.66034553  89.95065314    23.12347941   17.06353715  17.02387441  
629.00000000  117.67905506   107.50734859  89.95463301    23.11573274   17.06414955  17.02485536  
630.00000000  117.81205371   107.35450619  89.95863494    23.10802458   17.06475901  17.02583331  
631.00000000  117.94460564   107.20172573  89.96266448    23.10035498   17.06536551  17.02680534  
632.00000000  118.07671235   107.04910088  89.96671051    23.09272396   17.06596906  17.02777437  
633.00000000  118.20837534   106.89663231  89.97077859    23.08513374   17.06656673  17.02874041  
634.00000000  118.33955383   106.74432069  89.97486871    23.07758220   17.06716438  17.02970346  
635.00000000  118.47033384   106.59211978  89.97898088    23.07007152   17.06775908  17.03066059  
636.00000000  118.60063238   106.44012401  89.98310953    23.06259959   17.06834790  17.03161472  
637.00000000  118.73045102   106.28828722  89.98726021    23.05516862   17.06893377  17.03256587  
638.00000000  118.85983342   106.13665719  89.99142737    23.04777647   17.06951669  17.03351109  
639.00000000  118.98869694   105.98523482  89.99561656    23.04042317   17.07009959  17.03445332  
640.00000000  119.11712723   105.83397375  89.99981667    23.03311095   17.07067661  17.03538963  
641.00000000  119.24499990   105.68292199  90.00403880    23.02583983   17.07124776  17.03632589  
642.00000000  119.37244238   105.53212781  90.00827184    23.01860769   17.07181888  17.03725623  
643.00000000  119.49937238   105.38154487  90.01252135    23.01141456   17.07238706  17.03818065  
644.00000000  119.62579153   105.23117409  90.01678732    23.00426265   17.07294936  17.03910209  
645.00000000  119.75170145   105.08106395  90.02106420    22.99715200   17.07351165  17.04002054  
646.00000000  119.87706203   104.93126322  90.02535754    22.99008047   17.07406806  17.04093601  
647.00000000  120.00195832   104.78167779  90.02966733    22.98305028   17.07462152  17.04184556  
648.00000000  120.12630853   104.63235637  90.03398247    22.97605928   17.07517496  17.04274919  
649.00000000  120.25011435   104.48334796  90.03831407    22.96910969   17.07572253  17.04364984  
650.00000000  120.37341899   104.33460596  90.04265656    22.96220155   17.07626423  17.04454752  
651.00000000  120.49614102   104.18617951  90.04700439    22.95533271   17.07680591  17.04543927  
652.00000000  120.61836510   104.03806996  90.05136867    22.94850540   17.07734464  17.04632805  
653.00000000  120.74000994   103.89027866  90.05573830    22.94171746   17.07787750  17.04721385  
654.00000000  120.86107727   103.74280698  90.06011881    22.93497111   17.07841035  17.04809374  
655.00000000  120.98161017   103.59565628  90.06450466    22.92826640   17.07893732  17.04896771  
656.00000000  121.10161023   103.44887626  90.06890140    22.92160335   17.07946135  17.04983871  
657.00000000  121.22099653   103.30246851  90.07330348    22.91497982   17.07998244  17.05070673  
658.00000000  121.33981210   103.15643460  90.07771089    22.90839802   17.08050058  17.05156884  
659.00000000  121.45805860   103.01072760  90.08212364    22.90185800   17.08101578  17.05242505  
660.00000000  121.57573771   102.86544609  90.08654173    22.89535979   17.08152511  17.05327828  
661.00000000  121.69280998   102.72054322  90.09096514    22.88890124   17.08203442  17.05412853  
662.00000000  121.80927715   102.57602059  90.09538834    22.88248457   17.08253787  17.05497288  
663.00000000  121.92514097   102.43197743  90.09982242    22.87610981   17.08303837  17.05581133  
664.00000000  122.04044412   102.28831800  90.10425073    22.86977700   17.08353593  17.05664680  
665.00000000  122.15510632   102.14504393  90.10868438    22.86348399   17.08403055  17.05747637  
666.00000000  122.26917028   102.00225488  90.11312335    22.85723518   17.08452224  17.05830296  
667.00000000  122.38263766   101.85995288  90.11755656    22.85102624   17.08500805  17.05912366  
668.00000000  122.49542849   101.71804166  90.12199510    22.84485938   17.08549385  17.05994138  
669.00000000  122.60762619   101.57662133  90.12643341    22.83873464   17.08597378  17.06075321  
670.00000000  122.71923240   101.43569391  90.13086597    22.83265206   17.08645077  17.06155913  
671.00000000  122.83016730   101.29526149  90.13529830    22.82660947   17.08692483  17.06236209  
672.00000000  122.94043273   101.15532611  90.13973042    22.82061130   17.08739594  17.06316208  
673.00000000  123.05011174   101.01588984  90.14415677    22.81465538   17.08786411  17.06395323  
674.00000000  123.15912471   100.87695475  90.14858291    22.80873955   17.08832935  17.06474143  
675.00000000  123.26747341   100.73857255  90.15300328    22.80286824   17.08878872  17.06552665  
676.00000000  123.37520010   100.60069582  90.15742343    22.79703709   17.08924516  17.06630306  
677.00000000  123.48222544   100.46342618  90.16183228    22.79124832   17.08969865  17.06707649  
678.00000000  123.58863216   100.32666645  90.16623537    22.78550416   17.09014921  17.06784696  
679.00000000  123.69434102   100.19046861  90.17063269    22.77980026   17.09059683  17.06861154  
680.00000000  123.79939418   100.05483497  90.17502426    22.77413884   17.09104151  17.06937023  
681.00000000  123.90375297   99.91979784  90.17941007    22.76852213   17.09148033  17.07012302  
682.00000000  124.00741913   99.78535464  90.18378457    22.76294577   17.09191914  17.07087285  
683.00000000  124.11043469   99.65151278  90.18815332    22.75741198   17.09235209  17.07161680  
684.00000000  124.21276102   99.51828475  90.19251078    22.75192300   17.09278210  17.07235485  
685.00000000  124.31439981   99.38567804  90.19685693    22.74647445   17.09320918  17.07308994  
686.00000000  124.41535275   99.25370018  90.20119733    22.74107078   17.09363039  17.07381621  
687.00000000  124.51558135   99.12236882  90.20552090    22.73570980   17.09405160  17.07454245  
688.00000000  124.61512749   98.99168147  90.20983317    22.73038935   17.09446694  17.07525988  
689.00000000  124.71395271   98.86165586  90.21413969    22.72511386   17.09487935  17.07597435  
690.00000000  124.81205871   98.73229968  90.21842384    22.71988116   17.09528882  17.07668001  
691.00000000  124.90948723   98.60362062  90.22270224    22.71469128   17.09569536  17.07738563  
692.00000000  125.00615985   98.47563150  90.22696382    22.70954645   17.09609897  17.07808245  
693.00000000  125.10215825   98.34834010  90.23121411    22.70444230   17.09649672  17.07877338  
694.00000000  125.19740413   98.22175421  90.23544204    22.69938325   17.09689153  17.07946135  
695.00000000  125.29189918   98.09588676  90.23965869    22.69436494   17.09728633  17.08014344  
696.00000000  125.38568499   97.97074563  90.24386406    22.68939179   17.09767236  17.08081965  
697.00000000  125.47876314   97.84633872  90.24804707    22.68446164   17.09805837  17.08149291  
698.00000000  125.57105558   97.72267393  90.25221327    22.67957672   17.09844145  17.08215736  
699.00000000  125.66264361   97.59976434  90.25636266    22.67473263   17.09881867  17.08281885  
700.00000000  125.75348902   97.47762307  90.26048970    22.66993383   17.09919296  17.08347447  
701.00000000  125.84355367   97.35624787  90.26460547    22.66517814   17.09956432  17.08412421  
702.00000000  125.93291865   97.23566218  90.26869335    22.66046778   17.09993275  17.08476807  
703.00000000  126.02146643   97.11586379  90.27276998    22.65579837   17.10029824  17.08540898  
704.00000000  126.10931766   96.99686593  90.27681873    22.65117436   17.10065788  17.08604109  
705.00000000  126.19635494   96.87867670  90.28085068    22.64659356   17.10101751  17.08667024  
706.00000000  126.28265914   96.76130942  90.28486030    22.64205600   17.10137129  17.08729352  
707.00000000  126.36819220   96.64476706  90.28884759    22.63756391   17.10172214  17.08791093  
708.00000000  126.45295568   96.52906298  90.29281256    22.63311512   17.10207005  17.08852246  
709.00000000  126.53695112   96.41421057  90.29675520    22.62870964   17.10241211  17.08912812  
710.00000000  126.62018007   96.30020768  90.30066999    22.62434971   17.10275124  17.08972791  
711.00000000  126.70260455   96.18707294  90.30456799    22.62003316   17.10309036  17.09032182  
712.00000000  126.78426559   96.07481460  90.30843814    22.61575999   17.10342363  17.09091279  
713.00000000  126.86512523   95.96343575  90.31228045    22.61153246   17.10375105  17.09149496  
714.00000000  126.94518502   95.85294988  90.31610045    22.60734836   17.10407846  17.09207419  
715.00000000  127.02448583   95.74336531  90.31989260    22.60320995   17.10440002  17.09264462  
716.00000000  127.10298974   95.63469036  90.32365692    22.59911503   17.10472157  17.09321210  
717.00000000  127.18069822   95.52693337  90.32739341    22.59506362   17.10503727  17.09377080  
718.00000000  127.25757345   95.42010794  90.33110760    22.59105797   17.10534712  17.09432654  
719.00000000  127.33369546   95.31421195  90.33478843    22.58709587   17.10565696  17.09487643  
720.00000000  127.40898712   95.20926426  90.33844696    22.58317737   17.10596095  17.09542044  
721.00000000  127.48344991   95.10527325  90.34207215    22.57930468   17.10626493  17.09595859  
722.00000000  127.55716366   95.00224208  90.34566951    22.57547563   17.10656307  17.09648794  
723.00000000  127.63001214   94.90017914  90.34923353    22.57169245   17.10685535  17.09701436  
724.00000000  127.70207516   94.79909810  90.35276974    22.56795294   17.10714763  17.09753491  
725.00000000  127.77331490   94.69900739  90.35627814    22.56425935   17.10743406  17.09804960  
726.00000000  127.84369363   94.59991015  90.35975321    22.56060948   17.10772048  17.09855842  
727.00000000  127.91329094   94.50182009  90.36319494    22.55700556   17.10800105  17.09906138  
728.00000000  127.98206906   94.40474035  90.36660334    22.55344541   17.10827578  17.09955555  
729.00000000  128.05002929   94.30868465  90.36998395    22.54993126   17.10855049  17.10004678  
730.00000000  128.11713390   94.21365612  90.37333124    22.54646092   17.10881936  17.10053216  
731.00000000  128.18342327   94.11966851  90.37663968    22.54303662   17.10908823  17.10101167  
732.00000000  128.24885964   94.02672492  90.37992034    22.53965616   17.10935124  17.10148239  
733.00000000  128.31344435   93.93483379  90.38316215    22.53632179   17.10960841  17.10195018  
734.00000000  128.37721760   93.84400887  90.38637065    22.53303353   17.10986558  17.10240919  
735.00000000  128.44018063   93.75424790  90.38954586    22.52978695   17.11011689  17.10286526  
736.00000000  128.50225679   93.66556998  90.39268223    22.52658873   17.11036528  17.10331254  
737.00000000  128.56348626   93.57797284  90.39578530    22.52343446   17.11061074  17.10375397  
738.00000000  128.62387026   93.49147020  90.39885508    22.52032637   17.11085328  17.10419247  
739.00000000  128.68344882   93.40607047  90.40188604    22.51726227   17.11108997  17.10462218  
740.00000000  128.74214539   93.32177667  90.40487819    22.51424216   17.11132666  17.10504604  
741.00000000  128.79996118   93.23859716  90.40783152    22.51127051   17.11155750  17.10546404  
742.00000000  128.85693617   93.15654566  90.41075157    22.50834290   17.11178541  17.10587618  
743.00000000  128.91307149   93.07561979  90.41363282    22.50545934   17.11200748  17.10628247  
744.00000000  128.96836821   92.99583324  90.41646974    22.50262429   17.11222954  17.10667998  
745.00000000  129.02274993   92.91719432  90.41927339    22.49983111   17.11244576  17.10707456  
746.00000000  129.07629527   92.83970595  90.42203824    22.49708648   17.11265906  17.10746036  
747.00000000  129.12900526   92.76337100  90.42475878    22.49438597   17.11286943  17.10784031  
748.00000000  129.18080353   92.68820853  90.42744605    22.49173181   17.11307395  17.10821732  
749.00000000  129.23172985   92.61421597  90.43008902    22.48912181   17.11327847  17.10858556  
750.00000000  129.28182394   92.54140155  90.43268767    22.48655821   17.11347715  17.10894503  
751.00000000  129.33104809   92.46977344  90.43525308    22.48404101   17.11367290  17.10930156  
752.00000000  129.37936466   92.39933982  90.43777419    22.48156801   17.11386280  17.10965225  
753.00000000  129.42681330   92.33010343  90.44025099    22.47914144   17.11405271  17.10999416  
754.00000000  129.47339495   92.26207780  90.44268904    22.47676133   17.11423676  17.11033021  
755.00000000  129.51911056   92.19525476  90.44508279    22.47442547   17.11441790  17.11066334  
756.00000000  129.56392245   92.12965863  90.44743777    22.47213608   17.11459611  17.11098770  
757.00000000  129.60787013   92.06528119  90.44974848    22.46989319   17.11476848  17.11130328  
758.00000000  129.65091592   92.00213041  90.45201490    22.46769459   17.11494084  17.11161594  
759.00000000  129.69309928   91.94021971  90.45423705    22.46554473   17.11510736  17.11191982  
760.00000000  129.73438249   91.87955159  90.45642045    22.46343696   17.11527096  17.11221786  
761.00000000  129.77476642   91.82012851  90.45855405    22.46137796   17.11543163  17.11251297  
762.00000000  129.81429043   91.76195835  90.46064890    22.45936330   17.11558646  17.11279638  
763.00000000  129.85291679   91.70504348  90.46269397    22.45739522   17.11573837  17.11307687  
764.00000000  129.89064631   91.64939716  90.46470030    22.45547372   17.11588736  17.11334859  
765.00000000  129.92747977   91.59501624  90.46665684    22.45359882   17.11603342  17.11361738  
766.00000000  129.96341793   91.54190844  90.46856913    22.45176830   17.11617656  17.11387741  
767.00000000  129.99846153   91.49008143  90.47043716    22.44998441   17.11631386  17.11413159  
768.00000000  130.03261129   91.43954287  90.47226094    22.44824715   17.11644823  17.11437700  
769.00000000  130.06586793   91.39028942  90.47403495    22.44655430   17.11657968  17.11461948  
770.00000000  130.09823212   91.34232863  90.47576471    22.44491034   17.11670821  17.11485320  
771.00000000  130.12970453   91.29566255  90.47745023    22.44331081   17.11683090  17.11508107  
772.00000000  130.16024739   91.25030411  90.47908598    22.44175572   17.11695066  17.11530017  
773.00000000  130.18993817   91.20624979  90.48067750    22.44024955   17.11706751  17.11551635  
774.00000000  130.21866226   91.16350695  90.48222477    22.43878785   17.11718143  17.11572377  
775.00000000  130.24653546   91.12207746  90.48372229    22.43737507   17.11729243  17.11592533  
776.00000000  130.27348157   91.08196858  90.48517006    22.43600455   17.11739758  17.11612106  
777.00000000  130.29953952   91.04318206  90.48657359    22.43468297   17.11749982  17.11630801  
778.00000000  130.32467149   91.00572509  90.48792737    22.43340812   17.11759913  17.11649205  
779.00000000  130.34887802   90.96959932  90.48923140    22.43217778   17.11769552  17.11666732  
780.00000000  130.37219796   90.93480082  90.49049121    22.43099418   17.11778607  17.11683674  
781.00000000  130.39463179   90.90134212  90.49170128    22.42985733   17.11787370  17.11699740  
782.00000000  130.41614164   90.86922471  90.49286712    22.42876724   17.11795841  17.11715514  
783.00000000  130.43672796   90.83845551  90.49397770    22.42772169   17.11804019  17.11730411  
784.00000000  130.45642951   90.80902488  90.49504406    22.42672290   17.11811613  17.11744432  
785.00000000  130.47517005   90.78095064  90.49606069    22.42577089   17.11818916  17.11758160  
786.00000000  130.49306495   90.75422304  90.49702758    22.42486566   17.11825926  17.11771013  
787.00000000  130.50999962   90.72885429  90.49795025    22.42400722   17.11832644  17.11783281  
788.00000000  130.52605104   90.70484000  90.49881767    22.42319335   17.11839070  17.11794964  
789.00000000  130.54114294   90.68218678  90.49964088    22.42242850   17.11844911  17.11806064  
790.00000000  130.55535225   90.66089013  90.50040884    22.42170823   17.11850461  17.11816287  
791.00000000  130.56867925   90.64096204  90.50113259    22.42103477   17.11855718  17.11825926  
792.00000000  130.58104763   90.62240341  90.50180661    22.42040811   17.11860684  17.11834688  
793.00000000  130.59249596   90.60520404  90.50243091    22.41982605   17.11865065  17.11843159  
794.00000000  130.60306275   90.58938128  90.50300547    22.41929303   17.11869154  17.11850753  
795.00000000  130.61267167   90.57492479  90.50353032    22.41880461   17.11872951  17.11857763  
796.00000000  130.62139947   90.56184627  90.50399991    22.41836301   17.11876456  17.11864189  
797.00000000  130.62920807   90.55013528  90.50442531    22.41796824   17.11879377  17.11869738  
798.00000000  130.63609761   90.53980340  90.50480098    22.41762030   17.11882297  17.11874703  
799.00000000  130.64202999   90.53084557  90.50512693    22.41731697   17.11884634  17.11879085  
800.00000000  130.64708187   90.52326220  90.50540315    22.41706270   17.11886386  17.11882589  
801.00000000  130.65121507   90.51705917  90.50562966    22.41685304   17.11888139  17.11885802  
802.00000000  130.65442970   90.51223122  90.50580092    22.41669021   17.11889307  17.11888139  
803.00000000  130.65672581   90.50878410  90.50592798    22.41657423   17.11890183  17.11889599  
804.00000000  130.65810346   90.50671798  90.50599980    22.41650508   17.11890768  17.11890768  
805.00000000  130.65856267   90.50602742  90.50602742    22.41648054   17.11891060  17.11891060  
806.00000000  130.63184910   90.50034807  90.50034807    22.39721188   17.12048773  17.12048773  
807.00000000  130.60340731   90.49339755  90.49339755    22.37796014   17.12206471  17.12206471  
808.00000000  130.57323616   90.48518663  90.48518663    22.35872537   17.12364155  17.12364155  
809.00000000  130.54133445   90.47570945  90.47570945    22.33950760   17.12521241  17.12521241  
810.00000000  130.50766261   90.46496559  90.46496559    22.32030690   17.12678312  17.12678312  
811.00000000  130.47229591   90.45296015  90.45296015    22.30112329   17.12835077  17.12835077  
812.00000000  130.43515630   90.43969261  90.43969261    22.28195683   17.12991535  17.12991535  
813.00000000  130.39631897   90.42515690  90.42515690    22.26280755   17.13147980  17.13147980  
814.00000000  130.35574402   90.40936345  90.40936345    22.24367551   17.13304118  17.13304118  
815.00000000  130.31342985   90.39231162  90.39231162    22.22456299   17.13459950  17.13459950  
816.00000000  130.26941314   90.37399515  90.37399515    22.20546780   17.13615476  17.13615476  
817.00000000  130.22365377   90.35441882  90.35441882    22.18638997   17.13770988  17.13770988  
818.00000000  130.17614989   90.33358180  90.33358180    22.16732956   17.13926194  17.13926194  
819.00000000  130.12693803   90.31148321  90.31148321    22.14828662   17.14081095  17.14081095  
820.00000000  130.07597780   90.28812768  90.28812768    22.12926343   17.14235690  17.14235690  
821.00000000  130.02334406   90.26351422  90.26351422    22.11026006   17.14389979  17.14389979  
822.00000000  129.96895783   90.23764735  90.23764735    22.09127203   17.14544254  17.14544254  
823.00000000  129.91285541   90.21052045  90.21052045    22.07230391   17.14698224  17.14698224  
824.00000000  129.85499605   90.18213792  90.18213792    22.05335575   17.14851889  17.14851889  
825.00000000  129.79545447   90.15250412  90.15250412    22.03442534   17.15005248  17.15005248  
826.00000000  129.73418979   90.12161228  90.12161228    22.01551271   17.15158593  17.15158593  
827.00000000  129.67123814   90.08946664  90.08946664    21.99662019   17.15311633  17.15311633  
828.00000000  129.60651990   90.05606587  90.05606587    21.97774784   17.15464369  17.15464369  
829.00000000  129.54010962   90.02141967  90.02141967    21.95889341   17.15616799  17.15616799  
830.00000000  129.47200470   89.98551550  89.98551550    21.94005925   17.15768924  17.15768924  
831.00000000  129.40216381   89.94836296  89.94836296    21.92124312   17.15920744  17.15920744  
832.00000000  129.33062282   89.90996052  89.90996052    21.90244735   17.16072551  17.16072551  
833.00000000  129.25737890   89.87031212  89.87031212    21.88367200   17.16224053  17.16224053  
834.00000000  129.18239044   89.82941612  89.82941612    21.86491482   17.16375250  17.16375250  
835.00000000  129.10573186   89.78727081  89.78727081    21.84617816   17.16526143  17.16526143  
836.00000000  129.02736144   89.74387444  89.74387444    21.82746206   17.16676731  17.16676731  
837.00000000  128.94727605   89.69923634  89.69923634    21.80876659   17.16827306  17.16827306  
838.00000000  128.86551129   89.65335465  89.65335465    21.79009179   17.16977577  17.16977577  
839.00000000  128.78202514   89.60623304  89.60623304    21.77143541   17.17127252  17.17127252  
840.00000000  128.69685311   89.55786398  89.55786398    21.75279982   17.17276914  17.17276914  
841.00000000  128.60995296   89.50825102  89.50825102    21.73418736   17.17426272  17.17426272  
842.00000000  128.52139900   89.45740327  89.45740327    21.71559348   17.17575617  17.17575617  
843.00000000  128.43110994   89.40531304  89.40531304    21.69702053   17.17724367  17.17724367  
844.00000000  128.33916004   89.35198375  89.35198375    21.67846858   17.17872813  17.17872813  
845.00000000  128.24550674   89.29741878  89.29741878    21.65993767   17.18021246  17.18021246  
846.00000000  128.15014631   89.24161585  89.24161585    21.64142786   17.18169375  17.18169375  
847.00000000  128.05311398   89.18457266  89.18457266    21.62294152   17.18317200  17.18317200  
848.00000000  127.95440594   89.12629803  89.12629803    21.60447407   17.18464722  17.18464722  
849.00000000  127.85397921   89.06679516  89.06679516    21.58603020   17.18611940  17.18611940  
850.00000000  127.75190801   89.00605036  89.00605036    21.56760766   17.18758855  17.18758855  
851.00000000  127.64814922   88.94408356  88.94408356    21.54920648   17.18905466  17.18905466  
852.00000000  127.54269873   88.88088096  88.88088096    21.53082674   17.19051774  17.19051774  
853.00000000  127.43555234   88.81645118  88.81645118    21.51246848   17.19198069  17.19198069  
854.00000000  127.32674503   88.75079155  88.75079155    21.49413408   17.19343770  17.19343770  
855.00000000  127.21627254   88.68390497  88.68390497    21.47582129   17.19489459  17.19489459  
856.00000000  127.10409120   88.61579430  88.61579430    21.45753248   17.19634845  17.19634845  
857.00000000  126.99027522   88.54645673  88.54645673    21.43926305   17.19779637  17.19779637  
858.00000000  126.87478079   88.47589502  88.47589502    21.42102005   17.19924417  17.19924417  
859.00000000  126.75760332   88.40411755  88.40411755    21.40279655   17.20068894  17.20068894  
860.00000000  126.63877763   88.33111003  88.33111003    21.38459726   17.20213068  17.20213068  
861.00000000  126.51829907   88.25689208  88.25689208    21.36642226   17.20356940  17.20356940  
862.00000000  126.39612336   88.18144930  88.18144930    21.34826925   17.20500509  17.20500509  
863.00000000  126.27228516   88.10478988  88.10478988    21.33014065   17.20643775  17.20643775  
864.00000000  126.14681922   88.02691634  88.02691634    21.31203416   17.20786739  17.20786739  
865.00000000  126.01968100   87.94783113  87.94783113    21.29395219   17.20929691  17.20929691  
866.00000000  125.89090515   87.86753098  87.86753098    21.27589481   17.21072050  17.21072050  
867.00000000  125.76044688   87.78601825  87.78601825    21.25785972   17.21214106  17.21214106  
868.00000000  125.62838055   87.70329526  87.70329526    21.23984934   17.21355861  17.21355861  
869.00000000  125.49462140   87.61935859  87.61935859    21.22186373   17.21497604  17.21497604  
870.00000000  125.35924378   87.53421617  87.53421617    21.20390058   17.21638754  17.21638754  
871.00000000  125.22220250   87.44787019  87.44787019    21.18596233   17.21779603  17.21779603  
872.00000000  125.08353209   87.36031708  87.36031708    21.16804904   17.21920440  17.21920440  
873.00000000  124.94322711   87.27156467  87.27156467    21.15016076   17.22060684  17.22060684  
874.00000000  124.80128204   87.18160356  87.18160356    21.13229756   17.22200917  17.22200917  
875.00000000  124.65769130   87.09044724  87.09044724    21.11445950   17.22340559  17.22340559  
876.00000000  124.51244918   86.99808619  86.99808619    21.09664428   17.22479898  17.22479898  
877.00000000  124.36559010   86.90453383  86.90453383    21.07885671   17.22619227  17.22619227  
878.00000000  124.21710832   86.80978055  86.80978055    21.06109446   17.22757963  17.22757963  
879.00000000  124.06699803   86.71383396  86.71383396    21.04335525   17.22896399  17.22896399  
880.00000000  123.91525330   86.61669585  86.61669585    21.02564387   17.23034823  17.23034823  
881.00000000  123.76190852   86.51836221  86.51836221    21.00795802   17.23172655  17.23172655  
882.00000000  123.60691728   86.41884054  86.41884054    20.99029776   17.23310187  17.23310187  
883.00000000  123.45035439   86.31812672  86.31812672    20.97266316   17.23447417  17.23447417  
884.00000000  123.29213276   86.21622817  86.21622817    20.95505428   17.23584347  17.23584347  
885.00000000  123.13228659   86.11314650  86.11314650    20.93747358   17.23720975  17.23720975  
886.00000000  122.97085020   86.00887745  86.00887745    20.91991635   17.23857303  17.23857303  
887.00000000  122.80781734   85.90342834  85.90342834    20.90238742   17.23993329  17.23993329  
888.00000000  122.64318163   85.79680064  85.79680064    20.88488688   17.24129055  17.24129055  
889.00000000  122.47689578   85.68898996  85.68898996    20.86741000   17.24264481  17.24264481  
890.00000000  122.30907571   85.58000351  85.58000351    20.84996163   17.24399606  17.24399606  
891.00000000  122.13959227   85.46984263  85.46984263    20.83254185   17.24534430  17.24534430  
892.00000000  121.96856152   85.35850866  85.35850866    20.81514833   17.24668664  17.24668664  
893.00000000  121.79589484   85.24599697  85.24599697    20.79778113   17.24802887  17.24802887  
894.00000000  121.62166748   85.13232054  85.13232054    20.78044273   17.24936521  17.24936521  
895.00000000  121.44583155   85.01747467  85.01747467    20.76313079   17.25070144  17.25070144  
896.00000000  121.26842128   84.90145464  84.90145464    20.74584778   17.25203176  17.25203176  
897.00000000  121.08942976   84.78427920  84.78427920    20.72859137   17.25335909  17.25335909  
898.00000000  120.90884997   84.66593766  84.66593766    20.71136403   17.25468342  17.25468342  
899.00000000  120.72671618   84.54643103  84.54643103    20.69416584   17.25600475  17.25600475  
900.00000000  120.54297989   84.42576621  84.42576621    20.67699446   17.25732308  17.25732308  
901.00000000  120.35767528   84.30394415  84.30394415    20.65985237   17.25863842  17.25863842  
902.00000000  120.17079512   84.18096578  84.18096578    20.64273964   17.25994786  17.25994786  
903.00000000  119.98233203   84.05683197  84.05683197    20.62565393   17.26125720  17.26125720  
904.00000000  119.79236203   83.93154353  83.93154353    20.60859772   17.26256064  17.26256064  
905.00000000  119.60079431   83.80510724  83.80510724    20.59157109   17.26386110  17.26386110  
906.00000000  119.40766307   83.67752386  83.67752386    20.57457411   17.26515856  17.26515856  
907.00000000  119.21296070   83.54879413  83.54879413    20.55760686   17.26645302  17.26645302  
908.00000000  119.01672151   83.41891872  83.41891872    20.54066941   17.26774450  17.26774450  
909.00000000  118.81893788   83.28789828  83.28789828    20.52375940   17.26903298  17.26903298  
910.00000000  118.61960209   83.15573943  83.15573943    20.50688177   17.27031557  17.27031557  
911.00000000  118.41870629   83.02243673  83.02243673    20.49003172   17.27159518  17.27159518  
912.00000000  118.21628483   82.88800275  82.88800275    20.47321421   17.27287469  17.27287469  
913.00000000  118.01228750   82.75243199  82.75243199    20.45642686   17.27414542  17.27414542  
914.00000000  117.80679098   82.61572490  82.61572490    20.43966732   17.27541606  17.27541606  
915.00000000  117.59974490   82.47788795  82.47788795    20.42294053   17.27668371  17.27668371  
916.00000000  117.39118366   82.33892761  82.33892761    20.40624414   17.27794548  17.27794548  
917.00000000  117.18109916   82.19883211  82.19883211    20.38957822   17.27920426  17.27920426  
918.00000000  116.96948320   82.05762000  82.05762000    20.37294530   17.28046006  17.28046006  
919.00000000  116.75632745   81.91527941  81.91527941    20.35634054   17.28171288  17.28171288  
920.00000000  116.54166637   81.77182278  81.77182278    20.33976893   17.28296271  17.28296271  
921.00000000  116.32549162   81.62724423  81.62724423    20.32322809   17.28420666  17.28420666  
922.00000000  116.10779474   81.48155006  81.48155006    20.30672056   17.28544764  17.28544764  
923.00000000  115.88856717   81.33474042  81.33474042    20.29024396   17.28668563  17.28668563  
924.00000000  115.66784341   81.18681543  81.18681543    20.27379836   17.28792064  17.28792064  
925.00000000  115.44565821   81.03778748  81.03778748    20.25738384   17.28914978  17.28914978  
926.00000000  115.22191632   80.88765048  80.88765048    20.24100541   17.29037594  17.29037594  
927.00000000  114.99669560   80.73640443  80.73640443    20.22465574   17.29159912  17.29159912  
928.00000000  114.76998737   80.58405549  80.58405549    20.20833986   17.29281932  17.29281932  
929.00000000  114.54182642   80.43060984  80.43060984    20.19205784   17.29403654  17.29403654  
930.00000000  114.31211659   80.27606119  80.27606119    20.17580729   17.29524790  17.29524790  
931.00000000  114.08093618   80.12041563  80.12041563    20.15959077   17.29645628  17.29645628  
932.00000000  113.84827623   79.96367300  79.96367300    20.14340587   17.29765880  17.29765880  
933.00000000  113.61417165   79.80584565  79.80584565    20.12725515   17.29886123  17.29886123  
934.00000000  113.37852530   79.64692084  79.64692084    20.11113870   17.30005780  17.30005780  
935.00000000  113.14146013   79.48691087  79.48691087    20.09505412   17.30125140  17.30125140  
936.00000000  112.90292290   79.32582177  79.32582177    20.07900396   17.30243913  17.30243913  
937.00000000  112.66290428   79.16364064  79.16364064    20.06298831   17.30362679  17.30362679  
938.00000000  112.42143924   79.00038608  79.00038608    20.04700726   17.30480858  17.30480858  
939.00000000  112.17847387   78.83605140  78.83605140    20.03105838   17.30598451  17.30598451  
940.00000000  111.93408775   78.67063620  78.67063620    20.01514676   17.30715748  17.30715748  
941.00000000  111.68827154   78.50415276  78.50415276    19.99926749   17.30832748  17.30832748  
942.00000000  111.44097092   78.33659426  78.33659426    19.98342313   17.30949450  17.30949450  
943.00000000  111.19222095   78.16797298  78.16797298    19.96761378   17.31065568  17.31065568  
944.00000000  110.94205695   77.99828203  77.99828203    19.95183951   17.31181389  17.31181389  
945.00000000  110.69042416   77.82752726  77.82752726    19.93610042   17.31296913  17.31296913  
946.00000000  110.43735781   77.65570810  77.65570810    19.92039909   17.31411852  17.31411852  
947.00000000  110.18289341   77.48283036  77.48283036    19.90473059   17.31526494  17.31526494  
948.00000000  109.92697576   77.30889988  77.30889988    19.88909752   17.31640840  17.31640840  
949.00000000  109.66964028   77.13391602  77.13391602    19.87349994   17.31754602  17.31754602  
950.00000000  109.41087697   76.95787809  76.95787809    19.85794048   17.31868067  17.31868067  
951.00000000  109.15072148   76.78079187  76.78079187    19.84241669   17.31981235  17.31981235  
952.00000000  108.88911791   76.60266314  76.60266314    19.82692866   17.32093820  17.32093820  
953.00000000  108.62614787   76.42348461  76.42348461    19.81147647   17.32205819  17.32205819  
954.00000000  108.36170910   76.24326856  76.24326856    19.79606021   17.32317811  17.32317811  
955.00000000  108.09592962   76.06201417  76.06201417    19.78068250   17.32429219  17.32429219  
956.00000000  107.82870675   75.87972061  75.87972061    19.76534088   17.32540043  17.32540043  
957.00000000  107.56012272   75.69639357  75.69639357    19.75003544   17.32650571  17.32650571  
958.00000000  107.29012070   75.51203878  75.51203878    19.73476881   17.32760803  17.32760803  
959.00000000  107.01873668   75.32664867  75.32664867    19.71953853   17.32870451  17.32870451  
960.00000000  106.74596011   75.14024221  75.14024221    19.70434724   17.32979804  17.32979804  
961.00000000  106.47182726   74.95280515  74.95280515    19.68919247   17.33088861  17.33088861  
962.00000000  106.19628054   74.76435648  74.76435648    19.67407431   17.33197334  17.33197334  
963.00000000  105.91940332   74.57488183  74.57488183    19.65899794   17.33305224  17.33305224  
964.00000000  105.64113782   74.38439352  74.38439352    19.64395581   17.33412819  17.33412819  
965.00000000  105.36147303   74.19289723  74.19289723    19.62895311   17.33520118  17.33520118  
966.00000000  105.08049296   74.00039189  74.00039189    19.61398991   17.33626834  17.33626834  
967.00000000  104.79813930   73.80687637  73.80687637    19.59906375   17.33732967  17.33732967  
968.00000000  104.51440092   73.61235630  73.61235630    19.58417984   17.33839093  17.33839093  
969.00000000  104.22936247   73.41683731  73.41683731    19.56933060   17.33944347  17.33944347  
970.00000000  103.94296513   73.22031822  73.22031822    19.55452377   17.34049307  17.34049307  
971.00000000  103.65519765   73.02279781  73.02279781    19.53975435   17.34153972  17.34153972  
972.00000000  103.36609696   72.82429540  72.82429540    19.52502497   17.34258055  17.34258055  
973.00000000  103.07570034   72.62479604  72.62479604    19.51033572   17.34361842  17.34361842  
974.00000000  102.78394816   72.42431222  72.42431222    19.49568414   17.34465047  17.34465047  
975.00000000  102.49087764   72.22284265  72.22284265    19.48107543   17.34567669  17.34567669  
976.00000000  102.19642851   72.02038600  72.02038600    19.46650457   17.34669997  17.34669997  
977.00000000  101.90073601   71.81696178  71.81696178    19.45197419   17.34772031  17.34772031  
978.00000000  101.60369088   71.61255477  71.61255477    19.43748441   17.34873482  17.34873482  
979.00000000  101.30533056   71.40717751  71.40717751    19.42303529   17.34974351  17.34974351  
980.00000000  101.00569291   71.20082865  71.20082865    19.40862695   17.35074926  17.35074926  
981.00000000  100.70471687   70.99350675  70.99350675    19.39425946   17.35174919  17.35174919  
982.00000000  100.40244021   70.78523151  70.78523151    19.37993292   17.35274330  17.35274330  
983.00000000  100.09890109   70.57598742  70.57598742    19.36564742   17.35373447  17.35373447  
984.00000000  99.79404792   70.36578714  70.36578714    19.35140563   17.35472270  17.35472270  
985.00000000  99.48791384   70.15462921  70.15462921    19.33720249   17.35570223  17.35570223  
986.00000000  99.18049707   69.94251926  69.94251926    19.32304324   17.35667883  17.35667883  
987.00000000  98.87180083   69.72946293  69.72946293    19.30892281   17.35765249  17.35765249  
988.00000000  98.56183338   69.51545871  69.51545871    19.29484646   17.35862034  17.35862034  
989.00000000  98.25059287   69.30051226  69.30051226    19.28081170   17.35958237  17.35958237  
990.00000000  97.93808248   69.08462202  69.08462202    19.26681863   17.36053859  17.36053859  
991.00000000  97.62431562   68.86780089  68.86780089    19.25286992   17.36149187  17.36149187  
992.00000000  97.30929041   68.65004006  68.65004006    19.23896307   17.36243934  17.36243934  
993.00000000  96.99301006   68.43134516  68.43134516    19.22509818   17.36338389  17.36338389  
994.00000000  96.67547776   68.21172920  68.21172920    19.21127534   17.36431974  17.36431974  
995.00000000  96.35670189   67.99118325  67.99118325    19.19749723   17.36525266  17.36525266  
996.00000000  96.03668570   67.76971300  67.76971300    19.18376397   17.36618265  17.36618265  
997.00000000  95.71543240   67.54733155  67.54733155    19.17007042   17.36710396  17.36710396  
998.00000000  95.39295047   67.32402989  67.32402989    19.15642190   17.36802234  17.36802234  
999.00000000  95.06923793   67.09981371  67.09981371    19.14281850   17.36893491  17.36893491  
1000.00000000  94.74429798   66.87468878  66.87468878    19.12925770   17.36984168  17.36984168  
1001.00000000  94.41814444   66.64866090  66.64866090    19.11574220   17.37074552  17.37074552  
1002.00000000  94.09077000   66.42172837  66.42172837    19.10226950   17.37164356  17.37164356  
1003.00000000  93.76218854   66.19388945  66.19388945    19.08883967   17.37253292  17.37253292  
1004.00000000  93.43240337   65.96515747  65.96515747    19.07545805   17.37342223  17.37342223  
1005.00000000  93.10141245   65.73553833  65.73553833    19.06211688   17.37430286  17.37430286  
1006.00000000  92.76922442   65.50502271  65.50502271    19.04882411   17.37517770  17.37517770  
1007.00000000  92.43584262   65.27362408  65.27362408    19.03557459   17.37604961  17.37604961  
1008.00000000  92.10127578   65.04133301  65.04133301    19.02237104   17.37691572  17.37691572  
1009.00000000  91.76552185   64.80817078  64.80817078    19.00921093   17.37777316  17.37777316  
1010.00000000  91.42858415   64.57412795  64.57412795    18.99609960   17.37862768  17.37862768  
1011.00000000  91.09047700   64.33921044  64.33921044    18.98303190   17.37947640  17.37947640  
1012.00000000  90.75119834   64.10341645  64.10341645    18.97000791   17.38032221  17.38032221  
1013.00000000  90.41075157   63.86675974  63.86675974    18.95703300   17.38115934  17.38115934  
1014.00000000  90.06914566   63.62923856  63.62923856    18.94410198   17.38199068  17.38199068  
1015.00000000  89.72637851   63.39085896  63.39085896    18.93121760   17.38281623  17.38281623  
1016.00000000  89.38246472   63.15161914  63.15161914    18.91837995   17.38363886  17.38363886  
1017.00000000  89.03739664   62.91152518  62.91152518    18.90558912   17.38445282  17.38445282  
1018.00000000  88.69118896   62.67058321  62.67058321    18.89284521   17.38526100  17.38526100  
1019.00000000  88.34383963   62.42879143  62.42879143    18.88014830   17.38606626  17.38606626  
1020.00000000  87.99535783   62.18615602  62.18615602    18.86749586   17.38686286  17.38686286  
1021.00000000  87.64574719   61.94268318  61.94268318    18.85489326   17.38765367  17.38765367  
1022.00000000  87.29501131   61.69836303  61.69836303    18.84233797   17.38843869  17.38843869  
1023.00000000  86.94315384   61.45321798  61.45321798    18.82982740   17.38921792  17.38921792  
1024.00000000  86.59018420   61.20723813  61.20723813    18.81736698   17.38999137  17.38999137  
1025.00000000  86.23610033   60.96043799  60.96043799    18.80495148   17.39075904  17.39075904  
1026.00000000  85.88090591   60.71280755  60.71280755    18.79258630   17.39152092  17.39152092  
1027.00000000  85.52461634   60.46436140  60.46436140    18.78026890   17.39227415  17.39227415  
1028.00000000  85.16722961   60.21509777  60.21509777    18.76799936   17.39302159  17.39302159  
1029.00000000  84.80874365   59.96501480  59.96501480    18.75577778   17.39376325  17.39376325  
1030.00000000  84.44917406   59.71412731  59.71412731    18.74360424   17.39449913  17.39449913  
1031.00000000  84.08852478   59.46243352  59.46243352    18.73147885   17.39522923  17.39522923  
1032.00000000  83.72679380   59.20994004  59.20994004    18.71940170   17.39595068  17.39595068  
1033.00000000  83.36399103   58.95664509  58.95664509    18.70737555   17.39666635  17.39666635  
1034.00000000  83.00012048   58.70255531  58.70255531    18.69539783   17.39737624  17.39737624  
1035.00000000  82.63518621   58.44767746  58.44767746    18.68346863   17.39807748  17.39807748  
1036.00000000  82.26919229   58.19200117  58.19200117    18.67158804   17.39877295  17.39877295  
1037.00000000  81.90214893   57.93555040  57.93555040    18.65975616   17.39946264  17.39946264  
1038.00000000  81.53404810   57.67831482  57.67831482    18.64797576   17.40014368  17.40014368  
1039.00000000  81.16490621   57.42030129  57.42030129    18.63624426   17.40081895  17.40081895  
1040.00000000  80.79472755   57.16151677  57.16151677    18.62456174   17.40148557  17.40148557  
1041.00000000  80.42351646   56.90195954  56.90195954    18.61293099   17.40214642  17.40214642  
1042.00000000  80.05127107   56.64163663  56.64163663    18.60134941   17.40279863  17.40279863  
1043.00000000  79.67800198   56.38054629  56.38054629    18.58981711   17.40344506  17.40344506  
1044.00000000  79.30371366   56.11870455  56.11870455    18.57833685   17.40408285  17.40408285  
1045.00000000  78.92841060   55.85610083  55.85610083    18.56690604   17.40471201  17.40471201  
1046.00000000  78.55209736   55.59275133  55.59275133    18.55552478   17.40533539  17.40533539  
1047.00000000  78.17477854   55.32865442  55.32865442    18.54419586   17.40595013  17.40595013  
1048.00000000  77.79645879   55.06380844  55.06380844    18.53291666   17.40655624  17.40655624  
1049.00000000  77.41714280   54.79822077  54.79822077    18.52168729   17.40715657  17.40715657  
1050.00000000  77.03684184   54.53189892  54.53189892    18.51051053   17.40774827  17.40774827  
1051.00000000  76.65555427   54.26484129  54.26484129    18.49938377   17.40833134  17.40833134  
1052.00000000  76.27328497   53.99706474  53.99706474    18.48830982   17.40890577  17.40890577  
1053.00000000  75.89004546   53.72854921  53.72854921    18.47728606   17.40947156  17.40947156  
1054.00000000  75.50583421   53.45932098  53.45932098    18.46631528   17.41002872  17.41002872  
1055.00000000  75.12065628   53.18936924  53.18936924    18.45539488   17.41057724  17.41057724  
1056.00000000  74.73451679   52.91871125  52.91871125    18.44452764   17.41112001  17.41112001  
1057.00000000  74.34742766   52.64733611  52.64733611    18.43371097   17.41165127  17.41165127  
1058.00000000  73.95938750   52.37526134  52.37526134    18.42294493   17.41217390  17.41217390  
1059.00000000  73.57040166   52.10247595  52.10247595    18.41223235   17.41268503  17.41268503  
1060.00000000  73.18047554   51.82899768  51.82899768    18.40157330   17.41319040  17.41319040  
1061.00000000  72.78962151   51.55482519  51.55482519    18.39096517   17.41368427  17.41368427  
1062.00000000  72.39783146   51.27995710  51.27995710    18.38040805   17.41416952  17.41416952  
1063.00000000  72.00511787   51.00441157  51.00441157    18.36990474   17.41464326  17.41464326  
1064.00000000  71.61149349   50.72817757  50.72817757    18.35945533   17.41510838  17.41510838  
1065.00000000  71.21695023   50.45126361  50.45126361    18.34905447   17.41556488  17.41556488  
1066.00000000  70.82150097   50.17367836  50.17367836    18.33871042   17.41600701  17.41600701  
1067.00000000  70.42514466   49.89542063  49.89542063    18.32841783   17.41644338  17.41644338  
1068.00000000  70.02789444   49.61649927  49.61649927    18.31817677   17.41686539  17.41686539  
1069.00000000  69.62974939   49.33691316  49.33691316    18.30799006   17.41727878  17.41727878  
1070.00000000  69.23071573   49.05666112  49.05666112    18.29785780   17.41767780  17.41767780  
1071.00000000  68.83080706   48.77576242  48.77576242    18.28777734   17.41806821  17.41806821  
1072.00000000  68.43001534   48.49421615  48.49421615    18.27774877   17.41844712  17.41844712  
1073.00000000  68.02835438   48.21202132  48.21202132    18.26777491   17.41881454  17.41881454  
1074.00000000  67.62583086   47.92917692  47.92917692    18.25785310   17.41916760  17.41916760  
1075.00000000  67.22244417   47.64570285  47.64570285    18.24798619   17.41950918  17.41950918  
1076.00000000  66.81820111   47.36158781  47.36158781    18.23817151   17.41983926  17.41983926  
1077.00000000  66.41310865   47.07685206  47.07685206    18.22841189   17.42015499  17.42015499  
1078.00000000  66.00717385   46.79148427  46.79148427    18.21870467   17.42045924  17.42045924  
1079.00000000  65.60039634   46.50549430  46.50549430    18.20904995   17.42074912  17.42074912  
1080.00000000  65.19279101   46.21889224  46.21889224    18.19945054   17.42102465  17.42102465  
1081.00000000  64.78434996   45.93167752  45.93167752    18.18990379   17.42128583  17.42128583  
1082.00000000  64.37508835   45.64384953  45.64384953    18.18041254   17.42153265  17.42153265  
1083.00000000  63.96501387   45.35541864  45.35541864    18.17097411   17.42176512  17.42176512  
1084.00000000  63.55411867   45.06639546  45.06639546    18.16158859   17.42198324  17.42198324  
1085.00000000  63.14242631   44.77676853  44.77676853    18.15225606   17.42218413  17.42218413  
1086.00000000  62.72992906   44.48655977  44.48655977    18.14297936   17.42237068  17.42237068  
1087.00000000  62.31663502   44.19575771  44.19575771    18.13375582   17.42254000  17.42254000  
1088.00000000  61.90255245   43.90437336  43.90437336    18.12458551   17.42269210  17.42269210  
1089.00000000  61.48768169   43.61240649  43.61240649    18.11546853   17.42282698  17.42282698  
1090.00000000  61.07203943   43.31987996  43.31987996    18.10640771   17.42294464  17.42294464  
1091.00000000  60.65561804   43.02677074  43.02677074    18.09739760   17.42304221  17.42304221  
1092.00000000  60.23843457   42.73310192  42.73310192    18.08844382   17.42312257  17.42312257  
1093.00000000  59.82048144   42.43887369  42.43887369    18.07954092   17.42318283  17.42318283  
1094.00000000  59.40177607   42.14409804  42.14409804    18.07069174   17.42322014  17.42322014  
1095.00000000  58.98231938   41.84876342  41.84876342    18.06189912   17.42324023  17.42324023  
1096.00000000  58.56212086   41.55289400  41.55289400    18.05315762   17.42323736  17.42323736  
1097.00000000  58.14117302   41.25647828  41.25647828    18.04447007   17.42321153  17.42321153  
1098.00000000  57.71950277   40.95951660  40.95951660    18.03583655   17.42316561  17.42316561  
1099.00000000  57.29709417   40.66203389  40.66203389    18.02725437   17.42309387  17.42309387  
1100.00000000  56.87397472   40.36403102  40.36403102    18.01872637   17.42299630  17.42299630  
1101.00000000  56.45012843   40.06549638  40.06549638    18.01024986   17.42287577  17.42287577  
1102.00000000  56.02557452   39.76645571  39.76645571    18.00182768   17.42272941  17.42272941  
1103.00000000  55.60031475   39.46689752  39.46689752    17.99345714   17.42255148  17.42255148  
1104.00000000  55.17435999   39.16683546  39.16683546    17.98514109   17.42234772  17.42234772  
1105.00000000  54.74771228   38.86628359  38.86628359    17.97687681   17.42211526  17.42211526  
1106.00000000  54.32037371   38.56521749  38.56521749    17.96866161   17.42185122  17.42185122  
1107.00000000  53.89235567   38.26367729  38.26367729    17.96050111   17.42155561  17.42155561  
1108.00000000  53.46366056   37.96165170  37.96165170    17.95239260   17.42122556  17.42122556  
1109.00000000  53.03429079   37.65914232  37.65914232    17.94433337   17.42086393  17.42086393  
1110.00000000  52.60426789   37.35615077  37.35615077    17.93632627   17.42046211  17.42046211  
1111.00000000  52.17358527   37.05270570  37.05270570    17.92837137   17.42002583  17.42002583  
1112.00000000  51.74224580   36.74879590  36.74879590    17.92046316   17.41954936  17.41954936  
1113.00000000  51.31026213   36.44443716  36.44443716    17.91261008   17.41902982  17.41902982  
1114.00000000  50.87763752   36.13961815  36.13961815    17.90480382   17.41846721  17.41846721  
1115.00000000  50.44438522   35.83436898  35.83436898    17.89704724   17.41786152  17.41786152  
1116.00000000  50.01049890   35.52867856  35.52867856    17.88933761   17.41720701  17.41720701  
1117.00000000  49.57600226   35.22254960  35.22254960    17.88168057   17.41650367  17.41650367  
1118.00000000  49.14087911   34.91601352  34.91601352    17.87406781   17.41574575  17.41574575  
1119.00000000  48.70515373   34.60904506  34.60904506    17.86650497   17.41493612  17.41493612  
1120.00000000  48.26883052   34.30167634  34.30167634    17.85898653   17.41406615  17.41406615  
1121.00000000  47.83191403   33.99391122  33.99391122    17.85151534   17.41313585  17.41313585  
1122.00000000  47.39439840   33.68575367  33.68575367    17.84409146   17.41214232  17.41214232  
1123.00000000  46.95630948   33.37719281  33.37719281    17.83670934   17.41107693  17.41107693  
1124.00000000  46.51764181   33.06827785  33.06827785    17.82937183   17.40994256  17.40994256  
1125.00000000  46.07840058   32.75896824  32.75896824    17.82207900   17.40873057  17.40873057  
1126.00000000  45.63860208   32.44931432  32.44931432    17.81482809   17.40743807  17.40743807  
1127.00000000  45.19824112   32.13932171  32.13932171    17.80761916   17.40605929  17.40605929  
1128.00000000  44.75734577   31.82896480  31.82896480    17.80044943   17.40458848  17.40458848  
1129.00000000  44.31590008   31.51829310  31.51829310    17.79331616   17.40301985  17.40301985  
1130.00000000  43.87392164   31.20729722  31.20729722    17.78622501   17.40134765  17.40134765  
1131.00000000  43.43141720   30.89599327  30.89599327    17.77916758   17.39956321  17.39956321  
1132.00000000  42.98838215   30.58439471  30.58439471    17.77214675   17.39765789  17.39765789  
1133.00000000  42.54484693   30.27251228  30.27251228    17.76515972   17.39562876  17.39562876  
1134.00000000  42.10080759   29.96036215  29.96036215    17.75820374   17.39345854  17.39345854  
1135.00000000  41.65627204   29.64795777  29.64795777    17.75127883   17.39114142  17.39114142  
1136.00000000  41.21123633   29.33531490  29.33531490    17.74437939   17.38866585  17.38866585  
1137.00000000  40.76573316   29.02245338  29.02245338    17.73750828   17.38601737  17.38601737  
1138.00000000  40.31974702   28.70938871  28.70938871    17.73066271   17.38318153  17.38318153  
1139.00000000  39.87329934   28.39614058  28.39614058    17.72383424   17.38014384  17.38014384  
1140.00000000  39.42639978   28.08273491  28.08273491    17.71702853   17.37688695  17.37688695  
1141.00000000  38.97904565   27.76919336  27.76919336    17.71023433   17.37339057  17.37339057  
1142.00000000  38.53126004   27.45554407  27.45554407    17.70345729   17.36962867  17.36962867  
1143.00000000  38.08304084   27.14181645  27.14181645    17.69668613   17.36558090  17.36558090  
1144.00000000  37.63441244   26.82804130  26.82804130    17.68992086   17.36121828  17.36121828  
1145.00000000  37.18537347   26.51425843  26.51425843    17.68315583   17.35650598  17.35650598  
1146.00000000  36.73593608   26.20050763  26.20050763    17.67638538   17.35140916  17.35140916  
1147.00000000  36.28611305   25.88683642  25.88683642    17.66960950   17.34588424  17.34588424  
1148.00000000  35.83590378   25.57329857  25.57329857    17.66281688   17.33988178  17.33988178  
1149.00000000  35.38535008   25.25995051  25.25995051    17.65600464   17.33334936  17.33334936  
1150.00000000  34.93443860   24.94686754  24.94686754    17.64916429   17.32621713  17.32621713  
1151.00000000  34.48319881   24.63412471  24.63412471    17.64228727   17.31841505  17.31841505  
1152.00000000  34.03163234   24.32181942  24.32181942    17.63537071   17.30984980  17.30984980  
1153.00000000  33.57975581   24.01005623  24.01005623    17.62839754   17.30041907  17.30041907  
1154.00000000  33.12760178   23.69896833  23.69896833    17.62135920   17.28999711  17.28999711  
1155.00000000  32.67517406   23.38870454  23.38870454    17.61424707   17.27844032  17.27844032  
1156.00000000  32.22249214   23.07944757  23.07944757    17.60704688   17.26556978  17.26556978  
1157.00000000  31.76957664   22.77141629  22.77141629    17.59974148   17.25117097  17.25117097  
1158.00000000  31.31646053   22.46487258  22.46487258    17.59231650   17.23498187  17.23498187  
1159.00000000  30.86316251   22.16013989  22.16013989    17.58474907   17.21669248  17.21669248  
1160.00000000  30.40971226   21.85761423  21.85761423    17.57701909   17.19590358  17.19590358  
1161.00000000  29.95614127   21.55778746  21.55778746    17.56910072   17.17213440  17.17213440  
1162.00000000  29.50248464   21.26126525  21.26126525    17.56096524   17.14477763  17.14477763  
1163.00000000  29.04878311   20.96881017  20.96881017    17.55257816   17.11307979  17.11307979  
1164.00000000  28.59508174   20.68137810  20.68137810    17.54390207   17.07609147  17.07609147  
1165.00000000  28.14143209   20.40016176  20.40016176    17.53488808   17.03261871  17.03261871  
1166.00000000  27.68789627   20.12664652  20.12664652    17.52548145   16.98118370  16.98118370  
1167.00000000  27.23454240   19.86265592  19.86265592    17.51562445   16.91997045  16.91997045  
1168.00000000  26.78145627   19.61036461  19.61036461    17.50523350   16.84680385  16.84680385  
1169.00000000  26.32873145   19.37225852  19.37225852    17.49422190   16.75920643  16.75920643  
1170.00000000  25.87648740   19.15097909  19.15097909    17.48247694   16.65453992  16.65453992  
1171.00000000  25.42486578   18.94903691  18.94903691    17.46986548   16.53029945  16.53029945  
1172.00000000  24.97403852   18.76838299  18.76838299    17.45621952   16.38453539  16.38453539  
1173.00000000  24.52421660   18.61000806  18.61000806    17.44133596   16.21626652  16.21626652  
1174.00000000  24.07566822   18.47368940  18.47368940    17.42495050   16.02571995  16.02571995  
1175.00000000  23.62873039   18.35805545  18.35805545    17.40673720   15.81427204  15.81427204  
1176.00000000  23.18383273   18.26091728  18.26091728    17.38626757   15.58411371  15.58411371  
1177.00000000  22.74153469   18.17970297  18.17970297    17.36298937   15.33781927  15.33781927  
1178.00000000  22.30258281   18.11183867  18.11183867    17.33617028   15.07797732  15.07797732  
1179.00000000  21.86796287   18.05496885  18.05496885    17.30482014   14.80694094  14.80694094  
1180.00000000  21.43902983   18.00708194  18.00708194    17.26759972   14.52673053  14.52673053  
1181.00000000  21.01763783   17.96650216  17.96650216    17.22265659   14.23902033  14.23902033  
1182.00000000  20.60636795   17.93188501  17.93188501    17.16741681   13.94516762  13.94516762  
1183.00000000  20.20881243   17.90214512  17.90214512    17.09829524   13.64625956  13.64625956  
1184.00000000  19.82988654   17.87641743  17.87641743    17.01038800   13.34316304  13.34316304  
1185.00000000  19.47602629   17.85401635  17.85401635    16.89726013   13.03657547  13.03657547  
1186.00000000  19.15490538   17.83438813  17.83438813    16.75124473   12.72704993  12.72704993  
1187.00000000  18.87411190   17.81709292  17.81709292    16.56476079   12.41503524  12.41503524  
1188.00000000  18.63870704   17.80176957  17.80176957    16.33275849   12.10089666  12.10089666  
1189.00000000  18.44897287   17.78812806  17.78812806    16.05496185   11.78492681  11.78492681  
1190.00000000  18.30028415   17.77592754  17.77592754    15.73600013   11.46737546  11.46737546  
1191.00000000  18.18524127   17.76497115  17.76497115    15.38327988   11.14843935  11.14843935  
1192.00000000  18.09615429   17.75509786  17.75509786    15.00449933   10.82829626  10.82829626  
1193.00000000  18.02648330   17.74617142  17.74617142    14.60620758   10.50707857  10.50707857  
1194.00000000  17.97120753   17.73807205  17.73807205    14.19343510   10.18491041  10.18491041  
1195.00000000  17.92664776   17.73070501  17.73070501    13.76985839   9.86189434  9.86189434  
1196.00000000  17.89015931   17.72398939  17.72398939    13.33814080   9.53811931  9.53811931  
1197.00000000  17.85984042   17.71785258  17.71785258    12.90018605   9.21366160  9.21366160  
1198.00000000  17.83431243   17.71223588  17.71223588    12.45737934   8.88858650  8.88858650  
1199.00000000  17.81256860   17.70708333  17.70708333    12.01074103   8.56295218  8.56295218  
1200.00000000  17.79385287   17.70235578  17.70235578    11.56103369   8.23680946  8.23680946  
1201.00000000  17.77760108   17.69800836  17.69800836    11.10882532   7.91020417  7.91020417  
1202.00000000  17.76337806   17.69400746  17.69400746    10.65455771   7.58317612  7.58317612  
1203.00000000  17.75085068   17.69032787  17.69032787    10.19858323   7.25576116  7.25576116  
1204.00000000  17.73975197   17.68693586  17.68693586    9.74116728   6.92799177  6.92799177  
1205.00000000  17.72987310   17.68381463  17.68381463    9.28253090   6.59989773  6.59989773  
1206.00000000  17.72104963   17.68094172  17.68094172    8.82284931   6.27150540  6.27150540  
1207.00000000  17.71314201   17.67829743  17.67829743    8.36226883   5.94283939  5.94283939  
1208.00000000  17.70603852   17.67586490  17.67586490    7.90090881   5.61392198  5.61392198  
1209.00000000  17.69965254   17.67363573  17.67363573    7.43887088   5.28477436  5.28477436  
1210.00000000  17.69390573   17.67159019  17.67159019    6.97624039   4.95541522  4.95541522  
1211.00000000  17.68873370   17.66971986  17.66971986    6.51308990   4.62586316  4.62586316  
1212.00000000  17.68408607   17.66801913  17.66801913    6.04948428   4.29613547  4.29613547  
1213.00000000  17.67991799   17.66647107  17.66647107    5.58547760   3.96624634  3.96624634  
1214.00000000  17.67619303   17.66507571  17.66507571    5.12111804   3.63621369  3.63621369  
1215.00000000  17.67287470   17.66382178  17.66382178    4.65645036   3.30604900  3.30604900  
1216.00000000  17.66994341   17.66270081  17.66270081    4.19151285   2.97576696  2.97576696  
1217.00000000  17.66737106   17.66171566  17.66171566    3.72634137   2.64538126  2.64538126  
1218.00000000  17.66514081   17.66085219  17.66085219    3.26096765   2.31490432  2.31490432  
1219.00000000  17.66323866   17.66011325  17.66011325    2.79542197   1.98434826  1.98434826  
1220.00000000  17.66165055   17.65949320  17.65949320    2.32973196   1.65372489  1.65372489  
1221.00000000  17.66036240   17.65899204  17.65899204    1.86392409   1.32304611  1.32304611  
1222.00000000  17.65936862   17.65860130  17.65860130    1.39802396   0.99232298  0.99232298  
1223.00000000  17.65866643   17.65832382  17.65832382    0.93206094   0.66156693  0.66156693  
1224.00000000  17.65824736   17.65815959  17.65815959    0.46623331   0.33078891  0.33078891  
1225.00000000  17.65827851   17.65815959  17.65812844    0.52493133   0.32892659  0.21805036  
1226.00000000  17.65874571   17.65827285  17.65819923    1.02021909   0.57903843  0.43991010  
1227.00000000  17.65958946   17.65844840  17.65833797    1.55310624   0.82865771  0.68985912  
1228.00000000  17.66080972   17.65869191  17.65854467    2.09268464   1.08254423  0.94586733  
1229.00000000  17.66242056   17.65900054  17.65882216    2.63446769   1.33878901  1.20405440  
1230.00000000  17.66443319   17.65938278  17.65916759    3.17714967   1.59635554  1.46324366  
1231.00000000  17.66687295   17.65983296  17.65958380    3.72019086   1.85470725  1.72295792  
1232.00000000  17.66975948   17.66035673  17.66007078    4.26330975   2.11354584  1.98296445  
1233.00000000  17.67312366   17.66095411  17.66063136    4.80632812   2.37269193  2.24313441  
1234.00000000  17.67700767   17.66162507  17.66126553    5.34911675   2.63203058  2.50338930  
1235.00000000  17.68145639   17.66237243  17.66197611    5.89156176   2.89148336  2.76367599  
1236.00000000  17.68652877   17.66320186  17.66276592    6.43355967   3.15099365  3.02395718  
1237.00000000  17.69228928   17.66411051  17.66363779    6.97500323   3.41051902  3.28420462  
1238.00000000  17.69882199   17.66510685  17.66459170    7.51577607   3.67002725  3.54439417  
1239.00000000  17.70623619   17.66618804  17.66563330    8.05574764   3.92948852  3.80450654  
1240.00000000  17.71466060   17.66735973  17.66676258    8.59476469   4.18888171  4.06452580  
1241.00000000  17.72425175   17.66862756  17.66798517    9.13264529   4.44818502  4.32443638  
1242.00000000  17.73521638   17.66999434  17.66930389    9.66916491   4.70738144  4.58422185  
1243.00000000  17.74781677   17.67146287  17.67072721    10.20404822   4.96645346  4.84387035  
1244.00000000  17.76238723   17.67303879  17.67225226    10.73693625   5.22538420  5.10336752  
1245.00000000  17.77936444   17.67473055  17.67389318    11.26737769   5.48415809  5.36269895  
1246.00000000  17.79934268   17.67653812  17.67564709    11.79477003   5.74275979  5.62185201  
1247.00000000  17.82311421   17.67847561  17.67752528    12.31829534   6.00117405  5.88081372  
1248.00000000  17.85177862   17.68054298  17.67953336    12.83684930   6.25938655  6.13956920  
1249.00000000  17.88687787   17.68275148  17.68167978    13.34887261   6.51737984  6.39810363  
1250.00000000  17.93063022   17.68510956  17.68397014    13.85212980   6.77513911  6.65640293  
1251.00000000  17.98626420   17.68762844  17.68641569    14.34338524   7.03264673  6.91445081  
1252.00000000  18.05851877   17.69031373  17.68902767    14.81788446   7.28988614  7.17223117  
1253.00000000  18.15429701   17.69318230  17.69181449    15.26871311   7.54683841  7.42972611  
1254.00000000  18.28320267   17.69624254  17.69479019    15.68624875   7.80348448  7.68691811  
1255.00000000  18.45716663   17.69951129  17.69796881    16.05856158   8.05980335  7.94378751  
1256.00000000  18.68772057   17.70300257  17.70136153    16.37409234   8.31577417  8.20031280  
1257.00000000  18.98089302   17.70673601  17.70498800    16.62681569   8.57137270  8.45647267  
1258.00000000  19.33352787   17.71072556  17.70886784    16.81986326   8.82657351  8.71224139  
1259.00000000  19.73525526   17.71499929  17.71302063    16.96360221   9.08134957  8.96759332  
1260.00000000  20.17374284   17.71957957  17.71746596    17.07035149   9.33567084  9.22249966  
1261.00000000  20.63839626   17.72449153  17.72223462    17.15069095   9.58950416  9.47692936  
1262.00000000  21.12138490   17.72976593  17.72735175    17.21244317   9.84281413  9.73084786  
1263.00000000  21.61727319   17.73543628  17.73285087    17.26103415   10.09556338  9.98421654  
1264.00000000  22.12235069   17.74154165  17.73877110    17.30015607   10.34770023  10.23699663  
1265.00000000  22.63408713   17.74812384  17.74514863    17.33233683   10.59918393  10.48913247  
1266.00000000  23.15071921   17.75523585  17.75203650    17.35932602   10.84995392  10.74058192  
1267.00000000  23.67100125   17.76293332  17.75948197    17.38235887   11.09995045  10.99128291  
1268.00000000  24.19403232   17.77128020  17.76755189    17.40232456   11.34910569  11.24116542  
1269.00000000  24.71914643   17.78034870  17.77631289    17.41987945   11.59733590  11.49015666  
1270.00000000  25.24584916   17.79022765  17.78584831    17.43550688   11.84455149  11.73816851  
1271.00000000  25.77375409   17.80101402  17.79624960    17.44958166   12.09064928  11.98510743  
1272.00000000  26.30257022   17.81282123  17.80762477    17.46238815   12.33550972  12.23085443  
1273.00000000  26.83206105   17.82578750  17.82010101    17.47414948   12.57899042  12.47527956  
1274.00000000  27.36203757   17.84006726  17.83382180    17.48504504   12.82093210  12.71823101  
1275.00000000  27.89235021   17.85584218  17.84896636    17.49521363   13.06114467  12.95953317  
1276.00000000  28.42287107   17.87333209  17.86573256    17.50477363   13.29940600  13.19897723  
1277.00000000  28.95349547   17.89279464  17.88436188    17.51382026   13.53545714  13.43631274  
1278.00000000  29.48413980   17.91453321  17.90514172    17.52242563   13.76897963  13.67125451  
1279.00000000  30.01472472   17.93891022  17.92840484    17.53066171   13.99961428  13.90345640  
1280.00000000  30.54518620   17.96635467  17.95455931    17.53857748   14.22692166  14.13251570  
1281.00000000  31.07547264   17.99738036  17.98407907    17.54621897   14.45038754  14.35794554  
1282.00000000  31.60552958   18.03259271  18.01753313    17.55362925   14.66939672  14.57917350  
1283.00000000  32.13532324   18.07270594  18.05559193    17.56083711   14.88323554  14.79552635  
1284.00000000  32.66479757   18.11854851  18.09904141    17.56787409   15.09106358  15.00620872  
1285.00000000  33.19393017   18.17107867  18.14878784    17.57476316   15.29192270  15.21031558  
1286.00000000  33.72269266   18.23135760  18.20585620    17.58152724   15.48474411  15.40681018  
1287.00000000  34.25105838   18.30053551  18.27137105    17.58818638   15.66837260  15.59456636  
1288.00000000  34.77898791   18.37979325  18.34651466    17.59475206   15.84162555  15.77239677  
1289.00000000  35.30645833   18.47025176  18.43244422    17.60124143   16.00337464  15.93914050  
1290.00000000  35.83346202   18.57286461  18.53020237    17.60766878   16.15265922  16.09374723  
1291.00000000  36.35996425   18.68830115  18.64058475    17.61404269   16.28881211  16.23541499  
1292.00000000  36.88594583   18.81684086  18.76404274    17.62037741   16.41154167  16.36369457  
1293.00000000  37.41138864   18.95833853  18.90060316    17.62667581   16.52098968  16.47854969  
1294.00000000  37.93628870   19.11223692  19.04986089    17.63295211   16.61771043  16.58037696  
1295.00000000  38.46061622   19.27764768  19.21104630    17.63920633   16.70258363  16.66994601  
1296.00000000  38.98435584   19.45347013  19.38312410    17.64545267   16.77671303  16.74828946  
1297.00000000  39.50749296   19.63849791  19.56490992    17.65169114   16.84129152  16.81657813  
1298.00000000  40.03002623   19.83153045  19.75519172    17.65793023   16.89751757  16.87602738  
1299.00000000  40.55191734   20.03143530  19.95279429    17.66417278   16.94652177  16.92780553  
1300.00000000  41.07316642   20.23718360  20.15664655    17.67042444   16.98932312  16.97297558  
1301.00000000  41.59376155   20.44787520  20.36578994    17.67668804   17.02682002  17.01249541  
1302.00000000  42.11367949   20.66272731  20.57939746    17.68296638   17.05979191  17.04718452  
1303.00000000  42.63292155   20.88107756  20.79675215    17.68926511   17.08889405  17.07775454  
1304.00000000  43.15146579   21.10236006  21.01725719    17.69558702   17.11468668  17.10480050  
1305.00000000  43.66929127   21.32610372  21.24040018    17.70193210   17.13763986  17.12882950  
1306.00000000  44.18641194   21.55190479  21.46575412    17.70830314   17.15814675  17.15025947  
1307.00000000  44.70279633   21.77943066  21.69295738    17.71470576   17.17654214  17.16945252  
1308.00000000  45.21843651   22.00839613  21.92170614    17.72113992   17.19310036  17.18670707  
1309.00000000  45.73332483   22.23855886  22.15174260    17.72760559   17.20806206  17.20227020  
1310.00000000  46.24744317   22.46971517  22.38285058    17.73410838   17.22162594  17.21636140  
1311.00000000  46.76079554   22.70169377  22.61484247    17.74064824   17.23396066  17.22915842  
1312.00000000  47.27335402   22.93434106  22.84756223    17.74722514   17.24521093  17.24081495  
1313.00000000  47.78511274   23.16753116  23.08086870    17.75384184   17.25550057  17.25146660  
1314.00000000  48.29606609   23.40115168  23.31464776    17.76050112   17.26493556  17.26122244  
1315.00000000  48.80620862   23.63510736  23.54879827    17.76720293   17.27360704  17.27017950  
1316.00000000  49.31551480   23.86931294  23.78322728    17.77394441   17.28159715  17.27842585  
1317.00000000  49.82398017   24.10369474  24.01786002    17.78073396   17.28897336  17.28603193  
1318.00000000  50.33160041   24.33818810  24.25262666    17.78756588   17.29579718  17.29306219  
1319.00000000  50.83836150   24.57273489  24.48746822    17.79444576   17.30212126  17.29957225  
1320.00000000  51.34424992   24.80728320  24.72232999    17.80137073   17.30798948  17.30561181  
1321.00000000  51.84926229   25.04178907  24.95716530    17.80834636   17.31344853  17.31122179  
1322.00000000  52.35338575   25.27621214  25.19192926    17.81536696   17.31852765  17.31644305  
1323.00000000  52.85660791   25.51051352  25.42658648    17.82243810   17.32326470  17.32130769  
1324.00000000  53.35892615   25.74466158  25.66110091    17.82955973   17.32768594  17.32584486  
1325.00000000  53.86032863   25.97862391  25.89543975    17.83672896   17.33181756  17.33008367  
1326.00000000  54.36079470   26.21237685  26.12957520    17.84394855   17.33568285  17.33404742  
1327.00000000  54.86033175   26.44589004  26.36348232    17.85122125   17.33930218  17.33775649  
1328.00000000  55.35891979   26.67914541  26.59713706    17.85854417   17.34269299  17.34123121  
1329.00000000  55.85655736   26.91211809  26.83051807    17.86592007   17.34587271  17.34448616  
1330.00000000  56.35322528   27.14479140  27.06360286    17.87334887   17.34885875  17.34754449  
1331.00000000  56.84891380   27.37714375  27.29637339    17.88082772   17.35165986  17.35041210  
1332.00000000  57.34363086   27.60916152  27.52881400    17.88836214   17.35429342  17.35310635  
1333.00000000  57.83734088   27.84082793  27.76090597    17.89594647   17.35676813  17.35563885  
1334.00000000  58.33006086   28.07212675  27.99263653    17.90358623   17.35909560  17.35801832  
1335.00000000  58.82176468   28.30304401  28.22398802    17.91128136   17.36128163  17.36025633  
1336.00000000  59.31245232   28.53356795  28.45495036    17.91902620   17.36334069  17.36236159  
1337.00000000  59.80210699   28.76368718  28.68551028    17.92682906   17.36527858  17.36433990  
1338.00000000  60.29072068   28.99338890  28.91565493    17.93468427   17.36709820  17.36620281  
1339.00000000  60.77829382   29.22266073  29.14537356    17.94259457   17.36881401  17.36795613  
1340.00000000  61.26481045   29.45149232  29.37465404    17.95055988   17.37042602  17.36960276  
1341.00000000  61.75025506   29.67987534  29.60348797    17.95858012   17.37194290  17.37115425  
1342.00000000  62.23462862   29.90779831  29.83186384    17.96665523   17.37336755  17.37261063  
1343.00000000  62.71792407   30.13525344  30.05977212    17.97478512   17.37470575  17.37398055  
1344.00000000  63.20012658   30.36223147  30.28720687    17.98296972   17.37596616  17.37526690  
1345.00000000  63.68122957   30.58872341  30.51415573    17.99120896   17.37714591  17.37647548  
1346.00000000  64.16121882   30.81472213  30.74061157    17.99950555   17.37825365  17.37760628  
1347.00000000  64.64009592   31.04021746  30.96656746    18.00785384   17.37929228  17.37866796  
1348.00000000  65.11783934   31.26520270  31.19201340    18.01626210   17.38026467  17.37966340  
1349.00000000  65.59445098   31.48967132  31.41694288    18.02472191   17.38117372  17.38059550  
1350.00000000  66.06991751   31.71360907  31.64134953    18.03324153   17.38202232  17.38146427  
1351.00000000  66.54424092   31.93703180  31.86523184    18.04181255   17.38281335  17.38227546  
1352.00000000  67.01739326   32.15989739  32.08856494    18.05044044   17.38355257  17.38302908  
1353.00000000  67.48937694   32.38223278  32.31136023    18.05912512   17.38423711  17.38373090  
1354.00000000  67.96018687   32.60400282  32.53359802    18.06786650   17.38486986  17.38438092  
1355.00000000  68.42981076   32.82521896  32.75528965    18.07666175   17.38545657  17.38498490  
1356.00000000  68.89823655   33.04587720  32.97640065    18.08551078   17.38599724  17.38553997  
1357.00000000  69.36545970   33.26595858  33.19695769    18.09441903   17.38649476  17.38605188  
1358.00000000  69.83146855   33.48547446  33.41692685    18.10338090   17.38694913  17.38651777  
1359.00000000  70.29626590   33.70439141  33.63631966    18.11239907   17.38736323  17.38694625  
1360.00000000  70.75982617   33.92273574  33.85511778    18.12147069   17.38773706  17.38733160  
1361.00000000  71.22215245   34.14047451  34.07333268    18.13060120   17.38807350  17.38768242  
1362.00000000  71.68323374   34.35761924  34.29094633    18.13978500   17.38837543  17.38799298  
1363.00000000  72.14305926   34.57415219  34.50795560    18.14902477   17.38863997  17.38826903  
1364.00000000  72.60162533   34.79008479  34.72435745    18.15831765   17.38887288  17.38851345  
1365.00000000  73.05892827   35.00539958  34.94013452    18.16766909   17.38907416  17.38872336  
1366.00000000  73.51494406   35.22009370  35.15529832    18.17707347   17.38924093  17.38890163  
1367.00000000  73.96967622   35.43415019  35.36983178    18.18653623   17.38938182  17.38904828  
1368.00000000  74.42311469   35.64759459  35.58373224    18.19605177   17.38949108  17.38916617  
1369.00000000  74.87524958   35.86039598  35.79699708    18.20562276   17.38957159  17.38925530  
1370.00000000  75.32607782   36.07255189  36.00962371    18.21524911   17.38962622  17.38931856  
1371.00000000  75.77558314   36.28405986  36.22159577    18.22492798   17.38965210  17.38935306  
1372.00000000  76.22376270   36.49491745  36.43292467    18.23466479   17.38965497  17.38936169  
1373.00000000  76.67060715   36.70513588  36.64359426    18.24445395   17.38963197  17.38934731  
1374.00000000  77.11610727   36.91467188  36.85361583    18.25430086   17.38958309  17.38930706  
1375.00000000  77.56026044   37.12355048  37.06295995    18.26419996   17.38951408  17.38924380  
1376.00000000  78.00305763   37.33176931  37.27162460    18.27415388   17.38941920  17.38915467  
1377.00000000  78.44448355   37.53929941  37.47963447    18.28416255   17.38930418  17.38904540  
1378.00000000  78.88453587   37.74615212  37.68694734    18.29422587   17.38916904  17.38891601  
1379.00000000  79.32320594   37.95232536  37.89358785    18.30434102   17.38901090  17.38876361  
1380.00000000  79.76048520   38.15781702  38.09952756    18.31451337   17.38883262  17.38859109  
1381.00000000  80.19637149   38.36259897  38.30479082    18.32473738   17.38863422  17.38839843  
1382.00000000  80.63084397   38.56669548  38.50933653    18.33501841   17.38841856  17.38818852  
1383.00000000  81.06391306   38.77009157  38.71318897    18.34535091   17.38818277  17.38795848  
1384.00000000  81.49555203   38.97277255  38.91634618    18.35573752   17.38792972  17.38770830  
1385.00000000  81.92576518   39.17474952  39.11878066    18.36617543   17.38765654  17.38744087  
1386.00000000  82.35454450   39.37602062  39.32050356    18.37666999   17.38736898  17.38715618  
1387.00000000  82.78188208   39.57655872  39.52150048    18.38721567   17.38706128  17.38685423  
1388.00000000  83.20776406   39.77637490  39.72178244    18.39781509   17.38673920  17.38653790  
1389.00000000  83.63218280   39.97546748  39.92132262    18.40846816   17.38640273  17.38620143  
1390.00000000  84.05514261   40.17383477  40.12014457    18.41917479   17.38604613  17.38585057  
1391.00000000  84.47662399   40.37146269  40.31822169    18.42993489   17.38567801  17.38548533  
1392.00000000  84.89662537   40.56833741  40.51556491    18.44074565   17.38529263  17.38510282  
1393.00000000  85.31513348   40.76448209  40.71216035    18.45160969   17.38489287  17.38470592  
1394.00000000  85.73214683   40.95987061  40.90800655    18.46252420   17.38447871  17.38429751  
1395.00000000  86.14765812   41.15451373  41.10308991    18.47349453   17.38405016  17.38387184  
1396.00000000  86.56165433   41.34839779  41.29743333    18.48451514   17.38360722  17.38343177  
1397.00000000  86.97413409   41.54152140  41.49099902    18.49558866   17.38314989  17.38298018  
1398.00000000  87.38509026   41.73388312  41.68380981    18.50671230   17.38268104  17.38251133  
1399.00000000  87.79450438   41.92546959  41.87585223    18.51788865   17.38219779  17.38203383  
1400.00000000  88.20238659   42.11629138  42.06711305    18.52911763   17.38170302  17.38154193  
1401.00000000  88.60871289   42.30633522  42.25760287    18.54039644   17.38119386  17.38103564  
1402.00000000  89.01348774   42.49559977  42.44730851    18.55172768   17.38067605  17.38051783  
1403.00000000  89.41669866   42.68408368  42.63622873    18.56311127   17.38014384  17.37998849  
1404.00000000  89.81834445   42.87177393  42.82436223    18.57454441   17.37959723  17.37944763  
1405.00000000  90.21840721   43.05866928  43.01170771    18.58602970   17.37904198  17.37889237  
1406.00000000  90.61688584   43.24476847  43.19825228    18.59756436   17.37847519  17.37832846  
1407.00000000  91.01377918   43.43008174  43.38399474    18.60915097   17.37789688  17.37775014  
1408.00000000  91.40906957   43.61457325  43.56893389    18.62078677   17.37730416  17.37716317  
1409.00000000  91.80275595   43.79827622  43.75306846    18.63247434   17.37670567  17.37656468  
1410.00000000  92.19482632   43.98115506  43.93638583    18.64421090   17.37609277  17.37595465  
1411.00000000  92.58528501   44.16323131  44.11888485    18.65599904   17.37547122  17.37533597  
1412.00000000  92.97410930   44.34448105  44.30057562    18.66783598   17.37483813  17.37470575  
1413.00000000  93.36130355   44.52490314  44.48143433    18.67972163   17.37419351  17.37406400  
1414.00000000  93.74686128   44.70450760  44.66147109    18.69165857   17.37354023  17.37341360  
1415.00000000  94.13076543   44.88329311  44.84067350    18.70364403   17.37287829  17.37275165  
1416.00000000  94.51302027   45.06122502  45.01904042    18.71568059   17.37220481  17.37208105  
1417.00000000  94.89361412   45.23833551  45.19658173    18.72776548   17.37152267  17.37139891  
1418.00000000  95.27254064   45.41460118  45.37327407    18.73989861   17.37083187  17.37070810  
1419.00000000  95.64978829   45.59002084  45.54911635    18.75207988   17.37012953  17.37000864  
1420.00000000  96.02536123   45.76460423  45.72411836    18.76431187   17.36941853  17.36930050  
1421.00000000  96.39924274   45.93832822  45.89825705    18.77659181   17.36869886  17.36858083  
1422.00000000  96.77143173   46.11120254  46.07155305    18.78891961   17.36797052  17.36785249  
1423.00000000  97.14191680   46.28321510  46.24398339    18.80129517   17.36723064  17.36711836  
1424.00000000  97.51069685   46.45436470  46.41555774    18.81372106   17.36648496  17.36637268  
1425.00000000  97.87776561   46.62465013  46.58625334    18.82619186   17.36572774  17.36561833  
1426.00000000  98.24311172   46.79407014  46.75609051    18.83871280   17.36496473  17.36485531  
1427.00000000  98.60672898   46.96262344  46.92505727    18.85128112   17.36419304  17.36408362  
1428.00000000  98.96861119   47.13029811  47.09314175    18.86389673   17.36340980  17.36330614  
1429.00000000  99.32875717   47.29709293  47.26034278    18.87655689   17.36262077  17.36251710  
1430.00000000  99.68715564   47.46300665  47.42665917    18.88926679   17.36182306  17.36172226  
1431.00000000  100.04379041   47.62803796  47.59210018    18.90202370   17.36101956  17.36091587  
1432.00000000  100.39870517   47.79217509  47.75664352    18.91482752   17.36020449  17.36010369  
1433.00000000  100.75182380   47.95542722  47.92029841    18.92767815   17.35938363  17.35928570  
1434.00000000  101.10316513   48.11777218  48.08305315    18.94057549   17.35855409  17.35845615  
1435.00000000  101.45269834   48.27922949  48.24490647    18.95351682   17.35771874  17.35762080  
1436.00000000  101.80049116   48.43978737  48.40585708    18.96650732   17.35687184  17.35677677  
1437.00000000  102.14651242   48.59943415  48.56590368    18.97954162   17.35602201  17.35592694  
1438.00000000  102.49068250   48.75816855  48.72503463    18.99262225   17.35516062  17.35506842  
1439.00000000  102.83306861   48.91599943  48.88325889    19.00574913   17.35429342  17.35420122  
1440.00000000  103.17368851   49.07291514  49.04056484    19.01892216   17.35342041  17.35332821  
1441.00000000  103.51246302   49.22891427  49.19695113    19.03214124   17.35253584  17.35244651  
1442.00000000  103.84941021   49.38398526  49.35241635    19.04540364   17.35164834  17.35155901  
1443.00000000  104.18449981   49.53813682  49.50694901    19.05871192   17.35075215  17.35066281  
1444.00000000  104.51779753   49.69136746  49.66055779    19.07206334   17.34985014  17.34976081  
1445.00000000  104.84927277   49.84365556  49.81324121    19.08546043   17.34893945  17.34885299  
1446.00000000  105.17884768   49.99501975  49.96497773    19.09890311   17.34802006  17.34793648  
1447.00000000  105.50658747   50.14544845  50.11578594    19.11239127   17.34709774  17.34701415  
1448.00000000  105.83250918   50.29493016  50.26564433    19.12592220   17.34616672  17.34608313  
1449.00000000  106.15653536   50.44347331  50.41456139    19.13949581   17.34522989  17.34514630  
1450.00000000  106.47868331   50.59106641  50.56252565    19.15311463   17.34428436  17.34420364  
1451.00000000  106.79897003   50.73770787  50.70954545    19.16677594   17.34333301  17.34325229  
1452.00000000  107.11741222   50.88340594  50.85560933    19.18048227   17.34237585  17.34229800  
1453.00000000  107.43393319   51.02814909  51.00071568    19.19423090   17.34141286  17.34133213  
1454.00000000  107.74854987   51.17192590  51.14486289    19.20802436   17.34044117  17.34036332  
1455.00000000  108.06127891   51.31475421  51.28804929    19.22185995   17.33946366  17.33938869  
1456.00000000  108.37213664   51.45660307  51.43027319    19.23574017   17.33848033  17.33840535  
1457.00000000  108.68104711   51.59749994  51.57152315    19.24965974   17.33749117  17.33741619  
1458.00000000  108.98807274   51.73741393  51.71179749    19.26362375   17.33649619  17.33642120  
1459.00000000  109.29313794   51.87636263  51.85110413    19.27762952   17.33549249  17.33542039  
1460.00000000  109.59630468   52.01434418  51.98943162    19.29167955   17.33448297  17.33441086  
1461.00000000  109.89754319   52.15133747  52.12677815    19.30576857   17.33347051  17.33339840  
1462.00000000  110.19682391   52.28735029  52.26314189    19.31990166   17.33244934  17.33238010  
1463.00000000  110.49420799   52.42238072  52.39852097    19.33407614   17.33142233  17.33135309  
1464.00000000  110.78962045   52.55641731  52.53291349    19.34829191   17.33038949  17.33032025  
1465.00000000  111.08307702   52.68947713  52.66630802    19.36254890   17.32935082  17.32928446  
1466.00000000  111.37454826   52.82153917  52.79871211    19.37684701   17.32830632  17.32823996  
1467.00000000  111.66409450   52.95260145  52.93011430    19.39118614   17.32725599  17.32718962  
1468.00000000  111.95168601   53.08267137  53.06052205    19.40556621   17.32619981  17.32613344  
1469.00000000  112.23729327   53.21173743  53.18992386    19.41998713   17.32513781  17.32507431  
1470.00000000  112.52088695   53.33979752  53.31832706    19.43444880   17.32406996  17.32400647  
1471.00000000  112.80252657   53.46685889  53.44571077    19.44895113   17.32299628  17.32293278  
1472.00000000  113.08218250   53.59290998  53.57209161    19.46349403   17.32191675  17.32185614  
1473.00000000  113.35986944   53.71794858  53.69745804    19.47807485   17.32083428  17.32077077  
1474.00000000  113.63551382   53.84197248  53.82180785    19.49269863   17.31974307  17.31968245  
1475.00000000  113.90917435   53.96497938  53.94512953    19.50736015   17.31864602  17.31858539  
1476.00000000  114.18082151   54.08696701  54.06743937    19.52206188   17.31754602  17.31748538  
1477.00000000  114.45046964   54.20793300  54.18872576    19.53680117   17.31644017  17.31637953  
1478.00000000  114.71808924   54.32787498  54.30898637    19.55158306   17.31532558  17.31526783  
1479.00000000  114.98365101   54.44679054  54.42820960    19.56640233   17.31420804  17.31415028  
1480.00000000  115.24721255   54.56466806  54.54641143    19.58125890   17.31308465  17.31302978  
1481.00000000  115.50878754   54.68152339  54.66357105    19.59615524   17.31195829  17.31190053  
1482.00000000  115.76825990   54.79734483  54.77969514    19.61109125   17.31082320  17.31076832  
1483.00000000  116.02572991   54.91212070  54.89478117    19.62606430   17.30968515  17.30963027  
1484.00000000  116.28112487   55.02586664  55.00882656    19.64107685   17.30854124  17.30848636  
1485.00000000  116.53450133   55.13856182  55.12181964    19.65612627   17.30739148  17.30733659  
1486.00000000  116.78578681   55.25022172  55.23377590    19.67121501   17.30623587  17.30618098  
1487.00000000  117.03503749   55.36082550  55.34467454    19.68634044   17.30507729  17.30502239  
1488.00000000  117.28222372   55.47037948  55.45453092    19.70150502   17.30390996  17.30385795  
1489.00000000  117.52731597   55.57888988  55.56332423    19.71670611   17.30273967  17.30268765  
1490.00000000  117.77036979   55.68634483  55.67106070    19.73194364   17.30156640  17.30151438  
1491.00000000  118.01131302   55.79274146  55.77774646    19.74721753   17.30038439  17.30033526  
1492.00000000  118.25020085   55.89807689  55.88336962    19.76253020   17.29919940  17.29915027  
1493.00000000  118.48700351   56.00234817  55.98791834    19.77787906   17.29800856  17.29795942  
1494.00000000  118.72169136   56.10556122  56.09141646    19.79326401   17.29681474  17.29676559  
1495.00000000  118.95427693   56.20770410  56.19383418    19.80868496   17.29561505  17.29556591  
1496.00000000  119.18481447   56.30878262  56.29518630    19.82414185   17.29440950  17.29436035  
1497.00000000  119.41319023   56.40879364  56.39546081    19.83963709   17.29319808  17.29315182  
1498.00000000  119.63950017   56.50772514  56.49466346    19.85516557   17.29198369  17.29193743  
1499.00000000  119.86367256   56.60558276  56.59279106    19.87073225   17.29076343  17.29072005  
1500.00000000  120.08571938   56.70236327  56.68984036    19.88633450   17.28954019  17.28949392  
1501.00000000  120.30569396   56.79807215  56.78579928    19.90196975   17.28831108  17.28826481  
1502.00000000  120.52348319   56.89268846  56.88068213    19.91764293   17.28707610  17.28703271  
1503.00000000  120.73918171   56.98622641  56.97447674    19.93334894   17.28583813  17.28579475  
1504.00000000  120.95275937   57.07868254  57.06717971    19.94909020   17.28459430  17.28455091  
1505.00000000  121.16418613   57.17004460  57.15879635    19.96486664   17.28334748  17.28330408  
1506.00000000  121.37343202   57.26031785  57.24932314    19.98067817   17.28209478  17.28205138  
1507.00000000  121.58059056   57.34949869  57.33874781    19.99652470   17.28083621  17.28079570  
1508.00000000  121.78559028   57.43758351  57.42708420    20.01240365   17.27957465  17.27953414  
1509.00000000  121.98844208   57.52457736  57.51431126    20.02831745   17.27830721  17.27826670  
1510.00000000  122.18911572   57.61046780  57.60044271    20.04426601   17.27703678  17.27699627  
1511.00000000  122.38762192   57.69525977  57.68547477    20.06024925   17.27576048  17.27571996  
1512.00000000  122.58401201   57.77894945  57.76939501    20.07626459   17.27448118  17.27444066  
1513.00000000  122.77821468   57.86153299  57.85220826    20.09231445   17.27319600  17.27315837  
1514.00000000  122.97024030   57.94301511  57.93391925    20.10839626   17.27190493  17.27186730  
1515.00000000  123.16005846   58.02338322  58.01451543    20.12451242   17.27061088  17.27057613  
1516.00000000  123.34776042   58.10264194  58.09399280    20.14066037   17.26931383  17.26927619  
1517.00000000  123.53323439   58.18079580  58.17236457    20.15684003   17.26801089  17.26797614  
1518.00000000  123.71657124   58.25782351  58.24960944    20.17305629   17.26670495  17.26667021  
1519.00000000  123.89769974   58.33374667  58.32574903    20.18930162   17.26539313  17.26535838  
1520.00000000  124.07662955   58.40854390  58.40075342    20.20558091   17.26407831  17.26404356  
1521.00000000  124.25337018   58.48221952  58.47464408    20.22189160   17.26275760  17.26272284  
1522.00000000  124.42793095   58.55477777  58.54740814    20.23823609   17.26143389  17.26139913  
1523.00000000  124.60028090   58.62621427  58.61904980    20.25460935   17.26010429  17.26007242  
1524.00000000  124.77042919   58.69652460  58.68955614    20.27101625   17.25877168  17.25873981  
1525.00000000  124.93834479   58.76570428  58.75893975    20.28745672   17.25743318  17.25740421  
1526.00000000  125.10407667   58.83375732  58.82718759    20.30392573   17.25609458  17.25606270  
1527.00000000  125.26759357   58.90067911  58.89430363    20.32042568   17.25474717  17.25471820  
1528.00000000  125.42886430   58.96646505  58.96028324    20.33695897   17.25339677  17.25336779  
1529.00000000  125.58797713   59.03111891  59.02512177    20.35352304   17.25204336  17.25201438  
1530.00000000  125.74482097   59.09463597  59.08882297    20.37011537   17.25068694  17.25065796  
1531.00000000  125.89944400   59.15701987  59.15139052    20.38674079   17.24932462  17.24929564  
1532.00000000  126.05185441   59.21825732  59.21281111    20.40339678   17.24795640  17.24793031  
1533.00000000  126.20202059   59.27836030  59.27308833    20.42008080   17.24658807  17.24655908  
1534.00000000  126.34995053   59.33731541  59.33221722    20.43679769   17.24521383  17.24518484  
1535.00000000  126.49565210   59.39513448  59.39020963    20.45354248   17.24383368  17.24380758  
1536.00000000  126.63913297   59.45180401  59.44704366    20.47031754   17.24245052  17.24242442  
1537.00000000  126.78036126   59.50731888  59.50273103    20.48712278   17.24106435  17.24103825  
1538.00000000  126.91930507   59.56169071  59.55725816    20.50395815   17.23967517  17.23964907  
1539.00000000  127.05605062   59.61491424  59.61064502    20.52082113   17.23828008  17.23825397  
1540.00000000  127.19052638   59.66698417  59.66286953    20.53771409   17.23688197  17.23685586  
1541.00000000  127.32277879   59.71789514  59.71393472    20.55463695   17.23547795  17.23545474  
1542.00000000  127.45273634   59.76765011  59.76384358    20.57158963   17.23407091  17.23404770  
1543.00000000  127.58044521   59.81625197  59.81259901    20.58856964   17.23266085  17.23264054  
1544.00000000  127.70591216   59.86369517  59.86018710    20.60557934   17.23124778  17.23122456  
1545.00000000  127.82910467   59.90998247  59.90661065    20.62261623   17.22982879  17.22980847  
1546.00000000  127.95002931   59.95510821  59.95187236    20.63968265   17.22840677  17.22838646  
1547.00000000  128.06869251   59.99906666  59.99597486    20.65677613   17.22698174  17.22696143  
1548.00000000  128.18506153   60.04186040  60.03890405    20.67389658   17.22555079  17.22553047  
1549.00000000  128.29918160   60.08349191  60.08066245    20.69104879   17.22411972  17.22409940  
1550.00000000  128.41105871   60.12395529  60.12125248    20.70822542   17.22267981  17.22266240  
1551.00000000  128.52062091   60.16325290  60.16067653    20.72543124   17.22123979  17.22122237  
1552.00000000  128.62791299   60.20137042  60.19892856    20.74266376   17.21979675  17.21977642  
1553.00000000  128.73290178   60.23832667  60.23600252    20.75992293   17.21834777  17.21833035  
1554.00000000  128.83563172   60.27410721  60.27190058    20.77721107   17.21689577  17.21687835  
1555.00000000  128.93610821   60.30872242  60.30661655    20.79452572   17.21543784  17.21542332  
1556.00000000  129.03425902   60.34214945  60.34016076    20.81186681   17.21397978  17.21396236  
1557.00000000  129.13012817   60.37440683  60.37252686    20.82923426   17.21251580  17.21250127  
1558.00000000  129.22372073   60.40548816  60.40371677    20.84662802   17.21104878  17.21103425  
1559.00000000  129.31500300   60.43538698  60.43371576    20.86404803   17.20957873  17.20956420  
1560.00000000  129.40397985   60.46410505  60.46253385    20.88149659   17.20810274  17.20809112  
1561.00000000  129.49069465   60.49164405  60.49017276    20.89896887   17.20662663  17.20661210  
1562.00000000  129.57507476   60.51800559  60.51661755    20.91646959   17.20514458  17.20513296  
1563.00000000  129.65720188   60.54317468  60.54188633    20.93399389   17.20365949  17.20364787  
1564.00000000  129.73700320   60.56716107  60.56595578    20.95154410   17.20217137  17.20215975  
1565.00000000  129.81448301   60.58996617  60.58884386    20.96912254   17.20068022  17.20066859  
1566.00000000  129.88968396   60.61158305  60.61054364    20.98672438   17.19918312  17.19917149  
1567.00000000  129.96257154   60.63200475  60.63104815    21.00434955   17.19768298  17.19767426  
1568.00000000  130.03314962   60.65124896  60.65035861    21.02200276   17.19618272  17.19617109  
1569.00000000  130.10142198   60.66929207  60.66847616    21.03967918   17.19467650  17.19466487  
1570.00000000  130.16739223   60.68615163  60.68540187    21.05738350   17.19316725  17.19315561  
1571.00000000  130.23102549   60.70181216  60.70113673    21.07510854   17.19165204  17.19164332  
1572.00000000  130.29236355   60.71628282  60.71566519    21.09286135   17.19013671  17.19012798  
1573.00000000  130.35137130   60.72955623  60.72899637    21.11063713   17.18861542  17.18860960  
1574.00000000  130.40809024   60.74163317  60.74113104    21.12843818   17.18709400  17.18708527  
1575.00000000  130.46248503   60.75251435  60.75206992    21.14626208   17.18556662  17.18556080  
1576.00000000  130.51455857   60.76219219  60.76180544    21.16411113   17.18403620  17.18403038  
1577.00000000  130.56431365   60.77068372  60.77033816    21.18198291   17.18250273  17.18249691  
1578.00000000  130.61171464   60.77796476  60.77766860    21.19987972   17.18096621  17.18096039  
1579.00000000  130.65684062   60.78405218  60.78379718    21.21779913   17.17942665  17.17942083  
1580.00000000  130.69961744   60.78892991  60.78871606    21.23574110   17.17788404  17.17787822  
1581.00000000  130.74008567   60.79261468  60.79243374    21.25370791   17.17633546  17.17633255  
1582.00000000  130.77820919   60.79509026  60.79494222    21.27169716   17.17478675  17.17478384  
1583.00000000  130.81402830   60.79635680  60.79624166    21.28971113   17.17323208  17.17322917  
1584.00000000  130.84750666   60.79642259  60.79634035    21.30774742   17.17167726  17.17167435  
1585.00000000  130.87868428   60.79528765  60.79522185    21.32580596   17.17011648  17.17011357  
1586.00000000  130.90752461   60.79294367  60.79289432    21.34388671   17.16855265  17.16855265  
1587.00000000  130.93402919   60.78938230  60.78935762    21.36199195   17.16698867  17.16698576  
1588.00000000  130.95819944   60.78461977  60.78461154    21.38011693   17.16541872  17.16541872  


==> Konstante_Massedichte_Disprel_nullvier.txt <==
1.00000000  17.63091036   17.63080543  17.63079125    0.52922387   0.33193795  0.21990157  
2.00000000  17.63128186   17.63088483  17.63082528    1.05840729   0.66387092  0.43980121  
3.00000000  17.63191425   17.63101812  17.63087916    1.58755031   0.99579375  0.65969675  
4.00000000  17.63280182   17.63120245  17.63095857    2.11662278   1.32770140  0.87958632  
5.00000000  17.63395021   17.63144350  17.63106066    2.64559861   1.65958880  1.09946805  
6.00000000  17.63537071   17.63174126  17.63118544    3.17445271   1.99145073  1.31933961  
7.00000000  17.63706608   17.63209290  17.63133290    3.70315676   2.32328152  1.53919914  
8.00000000  17.63905043   17.63250691  17.63150589    4.23168406   2.65507608  1.75904434  
9.00000000  17.64133782   17.63298046  17.63170156    4.76000210   2.98682825  1.97887342  
10.00000000  17.64393947   17.63351638  17.63191992    5.28807999   3.31853281  2.19868438  
11.00000000  17.64688074   17.63411750  17.63216663    5.81588170   3.65018219  2.41847473  
12.00000000  17.65017847   17.63478664  17.63243602    6.34336740   3.98177222  2.63824260  
13.00000000  17.65386643   17.63552664  17.63273093    6.87049270   4.31329456  2.85798565  
14.00000000  17.65797837   17.63634599  17.63305419    7.39720826   4.64474219  3.07770158  
15.00000000  17.66255644   17.63724185  17.63340580    7.92345442   4.97610892  3.29738836  
16.00000000  17.66765123   17.63822553  17.63378292    8.44916564   5.30738448  3.51704279  
17.00000000  17.67333302   17.63929987  17.63419122    8.97426097   5.63856276  3.73666429  
18.00000000  17.67967760   17.64046768  17.63462787    9.49864359   5.96963232  3.95624822  
19.00000000  17.68679734   17.64174311  17.63509569    10.02219537   6.30058410  4.17579334  
20.00000000  17.69481845   17.64312897  17.63559752    10.54476647   6.63140709  4.39529749  
21.00000000  17.70392329   17.64463658  17.63613053    11.06616465   6.96209020  4.61475676  
22.00000000  17.71434729   17.64627723  17.63670037    11.58614690   7.29261887  4.83416901  
23.00000000  17.72640121   17.64805938  17.63730422    12.10437937   7.62297908  5.05353243  
24.00000000  17.74053269   17.64999717  17.63794773    12.62040808   7.95315535  5.27284174  
25.00000000  17.75736467   17.65211036  17.63863090    13.13358671   8.28312984  5.49209523  
26.00000000  17.77781764   17.65441021  17.63935373    13.64299087   8.61288105  5.71128970  
27.00000000  17.80328621   17.65692216  17.64012188    14.14721174   8.94238727  5.93042157  
28.00000000  17.83595526   17.65966591  17.64093252    14.64404657   9.27162230  6.14948697  
29.00000000  17.87939596   17.66267250  17.64179129    15.12991738   9.60055571  6.36848334  
30.00000000  17.93962374   17.66597011  17.64270104    15.59878841   9.92915354  6.58740617  
31.00000000  18.02692986   17.66960101  17.64366459    16.04035847   10.25737783  6.80625080  
32.00000000  18.15805606   17.67360461  17.64468475    16.43787699   10.58517359  7.02501317  
33.00000000  18.35519273   17.67803722  17.64576153    16.76912938   10.91249742  7.24368967  
34.00000000  18.63471760   17.68296072  17.64690341    17.01774074   11.23927489  7.46227445  
35.00000000  18.99215891   17.68845103  17.64811038    17.18815871   11.56543125  7.68076298  
36.00000000  19.40671791   17.69460087  17.64939092    17.30117048   11.89087045  7.89914869  
37.00000000  19.85749984   17.70152536  17.65074503    17.37766382   12.21547379  8.11742693  
38.00000000  20.33032218   17.70936758  17.65217834    17.43180427   12.53910284  8.33559116  
39.00000000  20.81672885   17.71830409  17.65369933    17.47203480   12.86157067  8.55363373  
40.00000000  21.31176436   17.72855888  17.65531365    17.50329969   13.18265527  8.77154775  
41.00000000  21.81245745   17.74041995  17.65702693    17.52856241   13.50206281  8.98932589  
42.00000000  22.31694872   17.75426709  17.65884481    17.54966097   13.81941750  9.20695878  
43.00000000  22.82404434   17.77059087  17.66077575    17.56778301   14.13422088  9.42443738  
44.00000000  23.33293166   17.79005621  17.66283386    17.58372543   14.44580562  9.64175140  
45.00000000  23.84305140   17.81355944  17.66502194    17.59803682   14.75327760  9.85888888  
46.00000000  24.35400378   17.84232888  17.66735690    17.61110445   15.05540435  10.07583743  
47.00000000  24.86548813   17.87807596  17.66985003    17.62321764   15.35046905  10.29258471  
48.00000000  25.37728709   17.92316936  17.67251255    17.63457967   15.63610565  10.50911509  
49.00000000  25.88922363   17.98086205  17.67536138    17.64535633   15.90905717  10.72541374  
50.00000000  26.40116664   18.05546178  17.67841339    17.65566765   16.16501469  10.94145786  
51.00000000  26.91300429   18.15221199  17.68169110    17.66561349   16.39873166  11.15722636  
52.00000000  27.42464950   18.27656149  17.68521416    17.67526520   16.60475534  11.37269977  
53.00000000  27.93602871   18.43258528  17.68901071    17.68468547   16.77901070  11.58784708  
54.00000000  28.44707894   18.62127547  17.69310883    17.69392834   16.92050236  11.80263954  
55.00000000  28.95775026   18.84004777  17.69753938    17.70303081   17.03181728  12.01704623  
56.00000000  29.46799281   19.08394351  17.70234165    17.71202699   17.11790583  12.23102203  
57.00000000  29.97777010   19.34744428  17.70756336    17.72094523   17.18428643  12.44452490  
58.00000000  30.48704479   19.62567196  17.71325210    17.72980823   17.23583476  12.65750370  
59.00000000  30.99578520   19.91480354  17.71946952    17.73863862   17.27637404  12.86989122  
60.00000000  31.50396324   20.21200386  17.72628275    17.74745334   17.30873190  13.08162452  
61.00000000  32.01154479   20.51522605  17.73377850    17.75626368   17.33495890  13.29261449  
62.00000000  32.51853318   20.82299930  17.74205174    17.76508373   17.35652327  13.50276268  
63.00000000  33.02486942   21.13425182  17.75121968    17.77392472   17.37449280  13.71195099  
64.00000000  33.53053832   21.44820272  17.76141886    17.78279506   17.38964634  13.92004310  
65.00000000  34.03554025   21.76426888  17.77282195    17.79170312   17.40256590  14.12686802  
66.00000000  34.53986103   22.08201304  17.78562903    17.80066010   17.41368427  14.33221895  
67.00000000  35.04344447   22.40110042  17.80008708    17.80966591   17.42334067  14.53585223  
68.00000000  35.54630783   22.72126977  17.81650078    17.81872891   17.43178419  14.73745568  
69.00000000  36.04842576   23.04231976  17.83524600    17.82785461   17.43922590  14.93666295  
70.00000000  36.54977428   23.36408355  17.85678022    17.83704852   17.44581898  15.13300367  
71.00000000  37.05033063   23.68643494  17.88167777    17.84631054   17.45169619  15.32590943  
72.00000000  37.55011318   24.00926696  17.91064209    17.85564617   17.45696136  15.51467370  
73.00000000  38.04907358   24.33249062  17.94454235    17.86506087   17.46169522  15.69842986  
74.00000000  38.54721780   24.65603374  17.98442104    17.87455454   17.46597550  15.87612673  
75.00000000  39.04452586   24.97983587  18.03152517    17.88412984   17.46985403  16.04651987  
76.00000000  39.54097874   25.30384951  18.08727177    17.89378943   17.47338261  16.20819546  
77.00000000  40.03655829   25.62802763  18.15318429    17.90353317   17.47660436  16.35962102  
78.00000000  40.53127188   25.95233323  18.23075972    17.91336931   17.47955091  16.49930302  
79.00000000  41.02510207   26.27673496  18.32127452    17.92329211   17.48225386  16.62596764  
80.00000000  41.51800814   26.60120674  18.42554205    17.93330700   17.48473906  16.73879028  
81.00000000  42.01001071   26.92572190  18.54375636    17.94341383   17.48702948  16.83758296  
82.00000000  42.50108234   27.25026055  18.67543574    17.95361523   17.48914235  16.92282482  
83.00000000  42.99122003   27.57480190  18.81953506    17.96391104   17.49109774  16.99556119  
84.00000000  43.48039788   27.89933153  18.97464624    17.97430110   17.49290713  17.05719496  
85.00000000  43.96861381   28.22383390  19.13922673    17.98479080   17.49458488  17.10926942  
86.00000000  44.45585451   28.54829417  19.31178138    17.99537441   17.49614529  17.15327957  
87.00000000  44.94209608   28.87270337  19.49094918    18.00605731   17.49759126  17.19058463  
88.00000000  45.42734859   29.19704608  19.67556352    18.01683935   17.49893997  17.22235176  
89.00000000  45.91157806   29.52131603  19.86465202    18.02772032   17.50019428  17.24955362  
90.00000000  46.39479497   29.84550050  20.05741010    18.03870006   17.50136566  17.27298469  
91.00000000  46.87697729   30.16959396  20.25318987    18.04978116   17.50245411  17.29329928  
92.00000000  47.35810385   30.49358949  20.45146938    18.06096343   17.50347108  17.31101961  
93.00000000  47.83817513   30.81747556  20.65182074    18.07224391   17.50442230  17.32656631  
94.00000000  48.31718121   31.14124917  20.85389892    18.08362795   17.50530777  17.34028835  
95.00000000  48.79510221   31.46490267  21.05742387    18.09511260   17.50613321  17.35246092  
96.00000000  49.27193928   31.78842557  21.26216828    18.10669766   17.50690721  17.36331478  
97.00000000  49.74767331   32.11182025  21.46793889    18.11838845   17.50762691  17.37303370  
98.00000000  50.22228589   32.43508902  21.67458189    18.13017650   17.50829803  17.38178069  
99.00000000  50.69577892   32.75820508  21.88196518    18.14206989   17.50892629  17.38968085  
100.00000000  51.16814439   33.08117289  22.08998189    18.15406566   17.50951170  17.39683879  
101.00000000  51.63935515   33.40399677  22.29853583    18.16616360   17.51005425  17.40335313  
102.00000000  52.10941374   33.72666601  22.50755429    18.17836351   17.51056253  17.40929637  
103.00000000  52.57830351   34.04917033  22.71696503    18.19066519   17.51103366  17.41473514  
104.00000000  53.04601776   34.37151437  22.92671368    18.20307117   17.51147338  17.41972445  
105.00000000  53.51254059   34.69370260  23.13674783    18.21557850   17.51187883  17.42431347  
106.00000000  53.97786583   35.01571076  23.34702979    18.22818971   17.51225571  17.42854555  
107.00000000  54.44198747   35.33754377  23.55751685    18.24090458   17.51260118  17.43245250  
108.00000000  54.90488139   35.65919236  23.76817831    18.25372017   17.51292380  17.43607181  
109.00000000  55.36655127   35.98067537  23.97898872    18.26663899   17.51321787  17.43942660  
110.00000000  55.82698272   36.30196964  24.18991732    18.27965809   17.51348909  17.44254282  
111.00000000  56.28616171   36.62308015  24.40094465    18.29278273   17.51373461  17.44544353  
112.00000000  56.74407458   36.94399816  24.61204786    18.30600994   17.51396015  17.44814317  
113.00000000  57.20072552   37.26471521  24.82321293    18.31933678   17.51416284  17.45066188  
114.00000000  57.65609248   37.58524977  25.03442230    18.33276848   17.51434555  17.45301407  
115.00000000  58.11017123   37.90558006  25.24566101    18.34629935   17.51450827  17.45521412  
116.00000000  58.56294050   38.22571124  25.45691458    18.35993464   17.51465386  17.45727069  
117.00000000  59.01441349   38.54563529  25.66817290    18.37367138   17.51477947  17.45919815  
118.00000000  59.46455247   38.86535733  25.87942426    18.38750663   17.51489081  17.46100226  
119.00000000  59.91337079   39.18486953  26.09066116    18.40144831   17.51498216  17.46269739  
120.00000000  60.36084824   39.50416434  26.30187066    18.41548805   17.51506209  17.46428642  
121.00000000  60.80697328   39.82324698  26.51304585    18.42963103   17.51512204  17.46577797  
122.00000000  61.25173467   40.14212251  26.72418006    18.44387161   17.51517057  17.46718065  
123.00000000  61.69512947   40.46077112  26.93526684    18.45821497   17.51520482  17.46849736  
124.00000000  62.13714670   40.77919813  27.14629625    18.47266088   17.51522481  17.46973383  
125.00000000  62.57778360   41.09739651  27.35726595    18.48720639   17.51523052  17.47089866  
126.00000000  63.01701358   41.41537154  27.56816824    18.50185126   17.51522481  17.47199187  
127.00000000  63.45484221   41.73312833  27.77899746    18.51659526   17.51520768  17.47301920  
128.00000000  63.89124353   42.05063614  27.98974812    18.53144085   17.51517628  17.47398638  
129.00000000  64.32623104   42.36792419  28.20041844    18.54638509   17.51513631  17.47489342  
130.00000000  64.75977918   42.68497394  28.41100139    18.56143044   17.51508207  17.47574891  
131.00000000  65.19187833   43.00177903  28.62149367    18.57657396   17.51501927  17.47655000  
132.00000000  65.62253424   43.31835639  28.83189033    18.59181540   17.51494505  17.47730242  
133.00000000  66.05171459   43.63467658  29.04218828    18.60715723   17.51486226  17.47800904  
134.00000000  66.47943291   43.95076791  29.25238452    18.62259649   17.51476805  17.47866986  
135.00000000  66.90566493   44.26660141  29.46247613    18.63813564   17.51466528  17.47929060  
136.00000000  67.33040918   44.58218254  29.67245861    18.65377174   17.51455109  17.47987128  
137.00000000  67.75365673   44.89752777  29.88232755    18.66950722   17.51443119  17.48041189  
138.00000000  68.17539145   45.21260886  30.09208368    18.68533917   17.51429987  17.48091817  
139.00000000  68.59561210   45.52743129  30.30172107    18.70126734   17.51415999  17.48139010  
140.00000000  69.01431011   45.84200039  30.51123727    18.71729414   17.51401439  17.48183057  
141.00000000  69.43146981   46.15631051  30.72063150    18.73341667   17.51385737  17.48223670  
142.00000000  69.84709013   46.47035614  30.92989977    18.74963733   17.51369464  17.48261422  
143.00000000  70.26115570   46.78414261  31.13903820    18.76595321   17.51352335  17.48296600  
144.00000000  70.67365846   47.09765387  31.34804779    18.78236673   17.51334348  17.48328630  
145.00000000  71.08459749   47.41090592  31.55692317    18.79887497   17.51315791  17.48358087  
146.00000000  71.49395779   47.72388291  31.76565756    18.81547767   17.51296662  17.48385255  
147.00000000  71.90173155   48.03659022  31.97427091    18.83217725   17.51276392  17.48409849  
148.00000000  72.30791105   48.34902274  32.18272829    18.84897079   17.51255835  17.48432155  
149.00000000  72.71248861   48.66117549  32.39104815    18.86586070   17.51234422  17.48452173  
150.00000000  73.11545664   48.97305382  32.59923312    18.88284407   17.51212437  17.48470188  
151.00000000  73.51680760   49.28465278  32.80727054    18.89992063   17.51189596  17.48485916  
152.00000000  73.91652725   49.59595750  33.01514804    18.91709280   17.51166468  17.48499643  
153.00000000  74.31460825   49.90698348  33.22288368    18.93435766   17.51142484  17.48511653  
154.00000000  74.71105005   50.21772595  33.43046515    18.95171760   17.51117929  17.48521661  
155.00000000  75.10584531   50.52818026  33.63789530    18.96916972   17.51092802  17.48529954  
156.00000000  75.49897350   50.83834183  33.84517691    18.98671378   17.51066818  17.48536531  
157.00000000  75.89044077   51.14820622  34.05229801    19.00434950   17.51040548  17.48541392  
158.00000000  76.28022680   51.45777881  34.25924693    19.02207928   17.51013706  17.48544538  
159.00000000  76.66833114   51.76705516  34.46605577    19.03990284   17.50986293  17.48546253  
160.00000000  77.05474677   52.07603095  34.67268377    19.05781467   17.50958309  17.48546253  
161.00000000  77.43946023   52.38471151  34.87916283    19.07581977   17.50929753  17.48545110  
162.00000000  77.82247105   52.69308304  35.08546708    19.09391526   17.50900625  17.48542250  
163.00000000  78.20377229   53.00115093  35.29161373    19.11210088   17.50871212  17.48538247  
164.00000000  78.58334429   53.30891107  35.49757738    19.13037898   17.50840941  17.48532814  
165.00000000  78.96119300   53.61635944  35.70338919    19.14874670   17.50810384  17.48525951  
166.00000000  79.33729892   53.92350137  35.90901001    19.16720376   17.50779255  17.48517944  
167.00000000  79.71166790   54.23033284  36.11447078    19.18574992   17.50747840  17.48508793  
168.00000000  80.08428685   54.53684076  36.31974670    19.20438492   17.50715568  17.48498213  
169.00000000  80.45514278   54.84303967  36.52485455    19.22311109   17.50683010  17.48486774  
170.00000000  80.82423523   55.14891658  36.72978356    19.24192558   17.50650165  17.48473906  
171.00000000  81.19155128   55.45447683  36.93452315    19.26082812   17.50616748  17.48460180  
172.00000000  81.55709656   55.75970767  37.13908992    19.27981846   17.50582760  17.48445023  
173.00000000  81.92084594   56.06461451  37.34347333    19.29889634   17.50548485  17.48429009  
174.00000000  82.28281108   56.36919371  37.54767636    19.31806150   17.50513639  17.48412137  
175.00000000  82.64296703   56.67345057  37.75168870    19.33731626   17.50478220  17.48394120  
176.00000000  83.00131927   56.97737270  37.95551343    19.35665519   17.50442515  17.48375246  
177.00000000  83.35786106   57.28095670  38.15915355    19.37608320   17.50406524  17.48355227  
178.00000000  83.71257970   57.58421659  38.36259897    19.39559486   17.50369961  17.48334350  
179.00000000  84.06546853   57.88713156  38.56586574    19.41519508   17.50332825  17.48312615  
180.00000000  84.41652682   58.18970699  38.76893086    19.43488101   17.50295689  17.48290022  
181.00000000  84.76574190   58.49194816  38.97179750    19.45464983   17.50257695  17.48266570  
182.00000000  85.11310710   58.79384322  39.17446873    19.47450641   17.50219700  17.48241974  
183.00000000  85.45862742   59.09539745  39.37694757    19.49444536   17.50180848  17.48216806  
184.00000000  85.80227852   59.39659923  39.57922435    19.51447155   17.50141994  17.48190779  
185.00000000  86.14407118   59.69745388  39.78130214    19.53457960   17.50102568  17.48163894  
186.00000000  86.48398696   59.99796663  39.98318397    19.55477180   17.50062856  17.48136436  
187.00000000  86.82202486   60.29811772  40.18486033    19.57504789   17.50022571  17.48108120  
188.00000000  87.15817804   60.59792076  40.38632194    19.59540763   17.49982286  17.48078946  
189.00000000  87.49243967   60.89736447  40.58758431    19.61585073   17.49941142  17.48049198  
190.00000000  87.82480287   61.19644598  40.78865038    19.63637441   17.49899997  17.48018593  
191.00000000  88.15526643   61.49517054  40.98949866    19.65698349   17.49858280  17.47987128  
192.00000000  88.48382338   61.79353526  41.19013231    19.67767263   17.49816276  17.47955377  
193.00000000  88.81046110   62.09153727  41.39056656    19.69844410   17.49773985  17.47922481  
194.00000000  89.13518385   62.38917374  41.59078023    19.71929765   17.49731122  17.47889299  
195.00000000  89.45797896   62.68643394  41.79078846    19.74023050   17.49687972  17.47855257  
196.00000000  89.77883938   62.98333113  41.99057037    19.76124490   17.49644535  17.47820643  
197.00000000  90.09776357   63.27985461  42.19014103    19.78234061   17.49600812  17.47785170  
198.00000000  90.41474990   63.57600963  42.38950342    19.80351484   17.49556801  17.47749410  
199.00000000  90.72978563   63.87178563  42.58863698    19.82476986   17.49512218  17.47712791  
200.00000000  91.04286353   64.16718008  42.78754492    19.84610541   17.49467348  17.47675599  
201.00000000  91.35398732   64.46219823  42.98624199    19.86751872   17.49422190  17.47637834  
202.00000000  91.66314963   64.75683748  43.18470794    19.88901204   17.49376746  17.47599496  
203.00000000  91.97034305   65.05109530  43.38295748    19.91058261   17.49330729  17.47560586  
204.00000000  92.27555473   65.34496155  43.58097062    19.93223269   17.49284711  17.47521101  
205.00000000  92.57879347   65.63844910  43.77876197    19.95396201   17.49238120  17.47481044  
206.00000000  92.88005168   65.93154025  43.97632318    19.97576532   17.49191242  17.47440414  
207.00000000  93.17931637   66.22424027  44.17365731    19.99764986   17.49144076  17.47399210  
208.00000000  93.47658530   66.51655433  44.37075614    20.01961039   17.49096624  17.47357433  
209.00000000  93.77185612   66.80846503  44.56762278    20.04164664   17.49048884  17.47315083  
210.00000000  94.06512638   67.09998510  44.76426030    20.06375837   17.49000572  17.47272446  
211.00000000  94.35638823   67.39110475  44.96066058    20.08594782   17.48952258  17.47228949  
212.00000000  94.64563910   67.68182917  45.15681565    20.10821225   17.48903371  17.47185165  
213.00000000  94.93287102   67.97214135  45.35273972    20.13055389   17.48854482  17.47140807  
214.00000000  95.21808652   68.26205388  45.54842478    20.15297000   17.48805021  17.47096162  
215.00000000  95.50127224   68.55156453  45.74387391    20.17546034   17.48755272  17.47050658  
216.00000000  95.78242532   68.84066386  45.93906834    20.19802713   17.48705235  17.47004865  
217.00000000  96.06154798   69.12934977  46.13403299    20.22066517   17.48654912  17.46958786  
218.00000000  96.33863192   69.41762744  46.32873838    20.24337916   17.48604587  17.46911847  
219.00000000  96.61367398   69.70548759  46.52320926    20.26616639   17.48553402  17.46864620  
220.00000000  96.88667091   69.99293536  46.71742716    20.28902659   17.48502216  17.46816819  
221.00000000  97.15761422   70.27996870  46.91140586    20.31196199   17.48450743  17.46768731  
222.00000000  97.42650563   70.56657849  47.10511649    20.33496742   17.48398982  17.46720069  
223.00000000  97.69334164   70.85276988  47.29859406    20.35804509   17.48346934  17.46671120  
224.00000000  97.95810839   71.13853386  47.49180982    20.38119722   17.48294598  17.46621596  
225.00000000  98.22081755   71.42387556  47.68476696    20.40442109   17.48241974  17.46571499  
226.00000000  98.48145511   71.70878607  47.87747905    20.42771402   17.48188777  17.46521114  
227.00000000  98.74002228   71.99327052  48.06992823    20.45108066   17.48135578  17.46470441  
228.00000000  98.99651004   72.27732009  48.26211765    20.47451587   17.48082092  17.46419194  
229.00000000  99.25091939   72.56094680  48.45405040    20.49802430   17.48028318  17.46367373  
230.00000000  99.50325120   72.84412811  48.64571924    20.52160081   17.47974256  17.46315264  
231.00000000  99.75349117   73.12687604  48.83712727    20.54525006   17.47919907  17.46262867  
232.00000000  100.00164999   73.40918880  49.02827755    20.56896692   17.47864983  17.46209896  
233.00000000  100.24769324   73.69105780  49.21916293    20.59275358   17.47810058  17.46156350  
234.00000000  100.49169120   73.97248813  49.40977636    20.61660738   17.47754846  17.46102803  
235.00000000  100.73355945   74.25347130  49.60012097    20.64053294   17.47699345  17.46048682  
236.00000000  100.97331331   74.53401237  49.79019984    20.66452516   17.47643556  17.45993986  
237.00000000  101.21096779   74.81410295  49.98000600    20.68858623   17.47587480  17.45939002  
238.00000000  101.44653764   75.09374142  50.16954255    20.71271590   17.47531116  17.45883730  
239.00000000  101.67998820   75.37293281  50.35881254    20.73691395   17.47474749  17.45827884  
240.00000000  101.91133401   75.65166885  50.54779916    20.76117771   17.47417809  17.45772036  
241.00000000  102.14054043   75.92994798  50.73651545    20.78550938   17.47360581  17.45715326  
242.00000000  102.36767068   76.20776863  50.92495459    20.80990629   17.47303065  17.45658615  
243.00000000  102.59268980   76.48513581  51.11310986    20.83437064   17.47245547  17.45601329  
244.00000000  102.81556302   76.76203489  51.30098440    20.85889978   17.47187454  17.45543755  
245.00000000  103.03630428   77.03847740  51.48859097    20.88349588   17.47129360  17.45485606  
246.00000000  103.25492724   77.31444884  51.67590348    20.90815869   17.47070977  17.45427455  
247.00000000  103.47139701   77.58996069  51.86293474    20.93288561   17.47012021  17.45368729  
248.00000000  103.68577530   77.86499856  52.04968780    20.95767640   17.46953062  17.45309715  
249.00000000  103.89802693   78.13956744  52.23614649    20.98253321   17.46893815  17.45250125  
250.00000000  104.10811688   78.41366590  52.42232349    21.00745344   17.46834279  17.45190534  
251.00000000  104.31610614   78.68728614  52.60820278    21.03243923   17.46774456  17.45130368  
252.00000000  104.52191158   78.96043313  52.79379698    21.05748798   17.46714630  17.45069913  
253.00000000  104.72564156   79.23310545  52.97909965    21.08259946   17.46654230  17.45008882  
254.00000000  104.92721287   79.50528913  53.16411384    21.10777582   17.46593542  17.44947850  
255.00000000  105.12663792   79.77700170  53.34883316    21.13301209   17.46532851  17.44886243  
256.00000000  105.32388143   80.04822297  53.53325135    21.15831279   17.46471872  17.44824346  
257.00000000  105.51905041   80.31896414  53.71737149    21.18367768   17.46410605  17.44762161  
258.00000000  105.71201445   80.58921144  53.90119665    21.20910182   17.46349049  17.44699688  
259.00000000  105.90288004   80.85897600  54.08472058    21.23458735   17.46287204  17.44636925  
260.00000000  106.09156423   81.12825032  54.26794634    21.26013641   17.46225071  17.44573587  
261.00000000  106.27812569   81.39702697  54.45086776    21.28574640   17.46162650  17.44510246  
262.00000000  106.46252862   81.66531087  54.63348790    21.31141713   17.46100226  17.44446331  
263.00000000  106.64478421   81.93310076  54.81580064    21.33714601   17.46037228  17.44382126  
264.00000000  106.82490346   82.20038929  54.99780905    21.36293753   17.45974227  17.44317632  
265.00000000  107.00285043   82.46717529  55.17950707    21.38878912   17.45910937  17.44252849  
266.00000000  107.17868258   82.73346360  55.36089775    21.41470056   17.45847359  17.44187777  
267.00000000  107.35231716   82.99924698  55.54197512    21.44067163   17.45783778  17.44122129  
268.00000000  107.52385782   83.26453026  55.72274222    21.46669979   17.45719622  17.44056478  
269.00000000  107.69322170   83.52930025  55.90320205    21.49278949   17.45655464  17.43990539  
270.00000000  107.86041906   83.79356181  56.08333977    21.51893585   17.45590731  17.43924024  
271.00000000  108.02545996   84.05730783  56.26316735    21.54514098   17.45525995  17.43857219  
272.00000000  108.18835427   84.32054317  56.44267003    21.57140468   17.45460971  17.43790412  
273.00000000  108.34911167   84.58326667  56.62185974    21.59772673   17.45395944  17.43723028  
274.00000000  108.50774166   84.84547130  56.80073063    21.62410461   17.45330341  17.43655356  
275.00000000  108.66416153   85.10716186  56.97927693    21.65054041   17.45264736  17.43587394  
276.00000000  108.81847270   85.36832551  57.15750169    21.67703393   17.45198843  17.43519429  
277.00000000  108.97063825   85.62897290  57.33539919    21.70358265   17.45132660  17.43450888  
278.00000000  109.12062133   85.88909127  57.51297245    21.73018868   17.45066188  17.43382058  
279.00000000  109.26847670   86.14868542  57.69022448    21.75685179   17.44999427  17.43312938  
280.00000000  109.41416727   86.40775428  57.86714958    21.78356950   17.44932663  17.43243529  
281.00000000  109.55774733   86.66629102  58.04373351    21.81034388   17.44865611  17.43173830  
282.00000000  109.69913400   86.92429465  58.21999656    21.83717244   17.44798269  17.43103841  
283.00000000  109.83838127   87.18176988  58.39592452    21.86405726   17.44730638  17.43033562  
284.00000000  109.97549727   87.43870424  58.57152038    21.89099587   17.44662718  17.42962994  
285.00000000  110.11048996   87.69510819  58.74678715    21.91798805   17.44594795  17.42892137  
286.00000000  110.24332179   87.95096930  58.92171077    21.94503589   17.44526583  17.42820989  
287.00000000  110.37400056   88.20629229  59.09629430    21.97213690   17.44458082  17.42749552  
288.00000000  110.50253391   88.46107053  59.27054074    21.99929317   17.44389291  17.42677824  
289.00000000  110.62892931   88.71530308  59.44445306    22.02650222   17.44320211  17.42605807  
290.00000000  110.75323923   88.96899460  59.61801741    22.05376385   17.44251129  17.42533500  
291.00000000  110.87533540   89.22213851  59.79124518    22.08107787   17.44181757  17.42460903  
292.00000000  110.99536026   89.47472828  59.96412261    22.10844635   17.44112095  17.42388303  
293.00000000  111.11323054   89.72677415  60.13666103    22.13586682   17.44042144  17.42315126  
294.00000000  111.22895307   89.97825849  60.30884678    22.16333684   17.43972190  17.42241659  
295.00000000  111.34257946   90.22919151  60.48068287    22.19086073   17.43901947  17.42168189  
296.00000000  111.45407126   90.47957228  60.65217226    22.21843829   17.43831414  17.42094142  
297.00000000  111.56339005   90.72938884  60.82331790    22.24606482   17.43760591  17.42020092  
298.00000000  111.67063177   90.97864585  60.99409808    22.27374239   17.43689766  17.41945464  
299.00000000  111.77575766   91.22734239  61.16453221    22.30147080   17.43618651  17.41870833  
300.00000000  111.87877368   91.47547759  61.33461502    22.32924988   17.43547246  17.41795912  
301.00000000  111.97964101   91.72304509  61.50433318    22.35707942   17.43475552  17.41720414  
302.00000000  112.07841005   91.97004404  61.67369780    22.38495924   17.43403568  17.41644912  
303.00000000  112.17508636   92.21647358  61.84270369    22.41288915   17.43331581  17.41569120  
304.00000000  112.26963080   92.46233287  62.01134574    22.44086897   17.43259304  17.41493325  
305.00000000  112.36209325   92.70761565  62.17962689    22.46889850   17.43187024  17.41416952  
306.00000000  112.45243439   92.95233187  62.34755007    22.49697535   17.43114167  17.41340288  
307.00000000  112.54070375   93.19646453  62.51510218    22.52510155   17.43041308  17.41263622  
308.00000000  112.62686180   93.44002354  62.68229415    22.55327692   17.42968158  17.41186377  
309.00000000  112.71091340   93.68300273  62.84911296    22.58150128   17.42894719  17.41109129  
310.00000000  112.79290758   93.92539593  63.01556950    22.60977222   17.42821276  17.41031591  
311.00000000  112.87276022   94.16721298  63.18165082    22.63809179   17.42747543  17.40953474  
312.00000000  112.95056441   94.40843712  63.34736774    22.66645980   17.42673521  17.40875642  
313.00000000  113.02632437   94.64907818  63.51270739    22.69487387   17.42599495  17.40797231  
314.00000000  113.09995579   94.88913531  63.67767270    22.72333382   17.42524892  17.40718530  
315.00000000  113.17155120   95.12859717  63.84226656    22.75184388   17.42450286  17.40639825  
316.00000000  113.24107029   95.36746300  64.00647623    22.78039727   17.42375677  17.40560542  
317.00000000  113.30851689   95.60574251  64.17031245    22.80900042   17.42300491  17.40481255  
318.00000000  113.37393880   95.84341918  64.33377029    22.83764655   17.42225301  17.40401678  
319.00000000  113.43729545   96.08050270  64.49685264    22.86633989   17.42149821  17.40321809  
320.00000000  113.49854625   96.31698708  64.65954686    22.89508026   17.42074338  17.40241650  
321.00000000  113.55782668   96.55287153  64.82185588    22.92386311   17.41998278  17.40161487  
322.00000000  113.61500781   96.78815010  64.98378259    22.95269265   17.41922501  17.40080745  
323.00000000  113.67018079   97.02282721  65.14532217    22.98156870   17.41846147  17.40000000  
324.00000000  113.72330456   97.25689693  65.30647747    23.01048674   17.41769790  17.39918964  
325.00000000  113.77442595   97.49035850  65.46724372    23.03945095   17.41693142  17.39837636  
326.00000000  113.82350372   97.72321116  65.62761614    23.06845899   17.41616203  17.39756017  
327.00000000  113.87058444   97.95545416  65.78759762    23.09751285   17.41538975  17.39674395  
328.00000000  113.91562667   98.18708164  65.94719099    23.12660805   17.41461742  17.39592194  
329.00000000  113.95867672   98.41809285  66.10638396    23.15574659   17.41384220  17.39509988  
330.00000000  113.99969298   98.64849213  66.26518694    23.18493045   17.41306693  17.39427492  
331.00000000  114.03876534   98.87826859  66.42359521    23.21415732   17.41228876  17.39344992  
332.00000000  114.07580813   99.10742656  66.58159656    23.24342488   17.41150769  17.39261912  
333.00000000  114.11086714   99.33596529  66.73920887    23.27273727   17.41072371  17.39178829  
334.00000000  114.14394421   99.56387899  66.89641246    23.30209004   17.40993969  17.39095167  
335.00000000  114.17504106   99.79116694  67.05321767    23.33148731   17.40915277  17.39011788  
336.00000000  114.20415929   100.01784841  67.20961985    23.36092464   17.40836580  17.38927831  
337.00000000  114.23134421   100.24385268  67.36561437    23.39040402   17.40757594  17.38843581  
338.00000000  114.25655342   100.46924903  67.52120408    23.41992741   17.40678316  17.38759328  
339.00000000  114.27983199   100.69404153  67.67638436    23.44948827   17.40598748  17.38674783  
340.00000000  114.30113735   100.91818468  67.83115803    23.47909283   17.40519175  17.38589946  
341.00000000  114.32051434   101.14168280  67.98552052    23.50873880   17.40439312  17.38505105  
342.00000000  114.33796395   101.36454015  68.13947461    23.53842391   17.40359446  17.38419685  
343.00000000  114.35344332   101.58676095  68.29301575    23.56815012   17.40279001  17.38334260  
344.00000000  114.36704071   101.80834936  68.44613941    23.59791516   17.40198839  17.38248544  
345.00000000  114.37875677   102.02930951  68.59884839    23.62772101   17.40118099  17.38162823  
346.00000000  114.38850467   102.24959658  68.75113817    23.65756750   17.40037356  17.38076523  
347.00000000  114.39637232   102.46926368  68.90301880    23.68745237   17.39956321  17.37990219  
348.00000000  114.40236012   102.68826613  69.05447125    23.71737760   17.39875283  17.37903622  
349.00000000  114.40646835   102.90665673  69.20550556    23.74734301   17.39793953  17.37817021  
350.00000000  114.40865352   103.12434242  69.35611725    23.77734426   17.39712333  17.37729841  
351.00000000  114.40900314   103.34142441  69.50630907    23.80738751   17.39630708  17.37642656  
352.00000000  114.40747353   103.55780994  69.65607655    23.83746631   17.39548792  17.37555179  
353.00000000  114.40410832   103.77355154  69.80541526    23.86758471   17.39466585  17.37467698  
354.00000000  114.39886363   103.98865323  69.95432796    23.89774257   17.39384374  17.37379924  
355.00000000  114.39182663   104.20307097  70.10281021    23.92793765   17.39301871  17.37291858  
356.00000000  114.38290956   104.41685688  70.25085765    23.95816980   17.39219078  17.37203500  
357.00000000  114.37215570   104.62996703  70.39848010    23.98843888   17.39136280  17.37114849  
358.00000000  114.35960825   104.84240554  70.54567315    24.01874684   17.39053191  17.37026194  
359.00000000  114.34526663   105.05417650  70.69242534    24.04909146   17.38970098  17.36937247  
360.00000000  114.32908641   105.26533142  70.83874646    24.07947259   17.38886713  17.36848295  
361.00000000  114.31115431   105.47577921  70.98462510    24.10989009   17.38803037  17.36758763  
362.00000000  114.29142575   105.68552408  71.13007100    24.14034383   17.38719356  17.36669226  
363.00000000  114.26989980   105.89466464  71.27507980    24.17083573   17.38635384  17.36579684  
364.00000000  114.24661921   106.10306310  71.41964716    24.20136153   17.38551409  17.36489562  
365.00000000  114.22158290   106.31081789  71.56376877    24.23192522   17.38466853  17.36399436  
366.00000000  114.19474594   106.51793276  71.70744731    24.26252254   17.38382582  17.36309016  
367.00000000  114.16623844   106.72431775  71.85068545    24.29315747   17.38297731  17.36218592  
368.00000000  114.13597154   106.93002385  71.99347887    24.32382577   17.38213163  17.36127875  
369.00000000  114.10394384   107.13510162  72.13582328    24.35453141   17.38128016  17.36036866  
370.00000000  114.07024152   107.33946152  72.27771441    24.38527014   17.38042865  17.35945564  
371.00000000  114.03481924   107.54310764  72.41916183    24.41604391   17.37957422  17.35854257  
372.00000000  113.99771928   107.74609042  72.56016125    24.44685256   17.37871975  17.35762657  
373.00000000  113.95893997   107.94841361  72.70070151    24.47769597   17.37786235  17.35671052  
374.00000000  113.91847962   108.15003467  72.84079214    24.50857197   17.37700204  17.35578866  
375.00000000  113.87633644   108.35091139  72.98042203    24.53948451   17.37614169  17.35486675  
376.00000000  113.83250854   108.55114002  73.11960066    24.57042938   17.37528129  17.35394480  
377.00000000  113.78708187   108.75067816  73.25832376    24.60140646   17.37441510  17.35301991  
378.00000000  113.74001055   108.94952960  73.39658711    24.63241969   17.37355174  17.35209209  
379.00000000  113.69129254   109.14765229  73.53439331    24.66346488   17.37268258  17.35116134  
380.00000000  113.64096972   109.34509591  73.67173135    24.69454191   17.37181338  17.35023055  
381.00000000  113.58903996   109.54186414  73.80861061    24.72565469   17.37094125  17.34929682  
382.00000000  113.53550106   109.73786949  73.94502688    24.75679705   17.37006908  17.34836015  
383.00000000  113.48039478   109.93320699  74.08097597    24.78797491   17.36919687  17.34742344  
384.00000000  113.42371886   110.12783481  74.21646044    24.81918210   17.36831886  17.34648379  
385.00000000  113.36547093   110.32175669  74.35147611    24.85042454   17.36744080  17.34554410  
386.00000000  113.30569271   110.51497636  74.48602553    24.88169608   17.36656270  17.34460147  
387.00000000  113.24433761   110.70749749  74.62010453    24.91300062   17.36568167  17.34365590  
388.00000000  113.18144724   110.89927863  74.75370894    24.94433803   17.36479772  17.34271028  
389.00000000  113.11706326   111.09036862  74.88684130    24.97570620   17.36391373  17.34176173  
390.00000000  113.05118310   111.28072609  75.01950413    25.00710499   17.36302681  17.34081025  
391.00000000  112.98375989   111.47039966  75.15168661    25.03853430   17.36213985  17.33985871  
392.00000000  112.91487944   111.65930324  75.28339126    25.06999601   17.36124996  17.33890423  
393.00000000  112.84453908   111.84753015  75.41462723    25.10148800   17.36036002  17.33794682  
394.00000000  112.77273607   112.03503916  75.54537709    25.13301017   17.35946716  17.33698936  
395.00000000  112.69946761   112.22178933  75.67564998    25.16456238   17.35857425  17.33603184  
396.00000000  112.62477525   112.40787339  75.80543516    25.19614653   17.35767842  17.33506850  
397.00000000  112.54865614   112.59316143  75.93474172    25.22775852   17.35677966  17.33410511  
398.00000000  112.47110740   112.77779037  76.06356552    25.25940221   17.35588085  17.33314167  
399.00000000  112.39217055   112.96163065  76.19190246    25.29107550   17.35497911  17.33217528  
400.00000000  112.31184265   113.14477451  76.31975498    25.32277828   17.35407733  17.33120596  
401.00000000  112.23016529   113.32718121  76.44711898    25.35451045   17.35317262  17.33023658  
402.00000000  112.14709091   113.50885428  76.57399036    25.38627188   17.35226786  17.32926427  
403.00000000  112.06266104   113.68979726  76.70037810    25.41806051   17.35136018  17.32828901  
404.00000000  111.97691726   113.87001361  76.82627155    25.44988016   17.35045244  17.32731370  
405.00000000  111.88985656   114.04950679  76.95167315    25.48172875   17.34954178  17.32633545  
406.00000000  111.80147584   114.22823644  77.07657880    25.51360617   17.34863107  17.32535714  
407.00000000  111.71181674   114.40620613  77.20099093    25.54551037   17.34771743  17.32437589  
408.00000000  111.62083139   114.58346303  77.32490543    25.57744319   17.34680374  17.32339170  
409.00000000  111.52860620   114.75996689  77.44832471    25.60940452   17.34588712  17.32240745  
410.00000000  111.43509322   114.93572117  77.57123823    25.64139427   17.34496757  17.32142315  
411.00000000  111.34037902   115.11077274  77.69366126    25.67341232   17.34404797  17.32043591  
412.00000000  111.24441559   115.28503806  77.81557685    25.70545662   17.34312832  17.31944572  
413.00000000  111.14724468   115.45856400  77.93699378    25.73752902   17.34220574  17.31845259  
414.00000000  111.04886312   115.63131064  78.05790799    25.76962941   17.34128023  17.31745940  
415.00000000  110.94926769   115.80332465  78.17830901    25.80175769   17.34035467  17.31646615  
416.00000000  110.84854532   115.97460929  78.29821198    25.83391182   17.33942906  17.31546996  
417.00000000  110.74664780   116.14512474  78.41760644    25.86609170   17.33850051  17.31447083  
418.00000000  110.64361708   116.31487437  78.53648834    25.89830110   17.33756903  17.31347163  
419.00000000  110.53944997   116.48386154  78.65486635    25.93053412   17.33663751  17.31246949  
420.00000000  110.43414327   116.65213243  78.77273005    25.96279646   17.33570593  17.31146730  
421.00000000  110.32778435   116.81960452  78.89008176    25.99508415   17.33477141  17.31046215  
422.00000000  110.22027944   116.98632399  79.00692375    26.02739710   17.33383397  17.30945695  
423.00000000  110.11176141   117.15229404  79.12324564    26.05973714   17.33289647  17.30844880  
424.00000000  110.00218180   117.31747525  79.23905603    26.09210225   17.33195604  17.30744060  
425.00000000  109.89153744   117.48191350  79.35435086    26.12449425   17.33101555  17.30642944  
426.00000000  109.77987065   117.64556940  79.46912608    26.15691113   17.33007501  17.30541534  
427.00000000  109.66722391   117.80848866  79.58338394    26.18935280   17.32913154  17.30440117  
428.00000000  109.55354855   117.97058956  79.69711413    26.22182107   17.32818802  17.30338695  
429.00000000  109.43893274   118.13196011  79.81033141    26.25431393   17.32724156  17.30236978  
430.00000000  109.32332779   118.29251878  79.92301921    26.28683130   17.32629216  17.30134966  
431.00000000  109.20677635   118.45235329  80.03518601    26.31937309   17.32534271  17.30032948  
432.00000000  109.08932120   118.61138225  80.14683400    26.35194110   17.32439321  17.29930634  
433.00000000  108.97091355   118.76965101  80.25794665    26.38453335   17.32344077  17.29828315  
434.00000000  108.85164216   118.92712054  80.36853862    26.41714973   17.32248827  17.29725701  
435.00000000  108.73150417   119.08379403  80.47859964    26.44979206   17.32153284  17.29623080  
436.00000000  108.61045069   119.23971654  80.58813188    26.48245646   17.32057736  17.29520165  
437.00000000  108.48861691   119.39484914  80.69713130    26.51514661   17.31961893  17.29417243  
438.00000000  108.36590792   119.54923672  80.80560005    26.54786055   17.31866046  17.29314026  
439.00000000  108.24241313   119.70279863  80.91353410    26.58059631   17.31769904  17.29210803  
440.00000000  108.11808359   119.85557976  81.02093557    26.61335755   17.31673757  17.29107284  
441.00000000  107.99300903   120.00758309  81.12780041    26.64614231   17.31577604  17.29003759  
442.00000000  107.86714050   120.15876997  81.23413076    26.67895050   17.31481158  17.28899939  
443.00000000  107.74052162   120.30918502  81.33992255    26.71178204   17.31384417  17.28796113  
444.00000000  107.61324268   120.45883114  81.44517788    26.74463685   17.31287960  17.28691991  
445.00000000  107.48520828   120.60766974  81.54989270    26.77751295   17.31190920  17.28587863  
446.00000000  107.35646231   120.75570380  81.65406297    26.81041402   17.31093874  17.28483439  
447.00000000  107.22704883   120.90297763  81.75769689    26.84333809   17.30996823  17.28379009  
448.00000000  107.09701210   121.04941140  81.86078426    26.87628323   17.30899766  17.28274573  
449.00000000  107.09710547   121.04903965  81.86167602    26.87632043   17.30899477  17.28274284  
450.00000000  107.09747896   121.04792439  81.86435732    26.87643392   17.30899188  17.28274284  
451.00000000  107.09808588   121.04606561  81.86882801    26.87662367   17.30898611  17.28273994  
452.00000000  107.09892623   121.04350458  81.87508779    26.87688784   17.30897744  17.28273416  
453.00000000  107.10000000   121.04015863  81.88313013    26.87722828   17.30896877  17.28273127  
454.00000000  107.10135387   121.03611031  81.89294841    26.87764313   17.30895722  17.28272548  
455.00000000  107.10294114   121.03131826  81.90454200    26.87813424   17.30894278  17.28271680  
456.00000000  107.10476180   121.02578238  81.91791013    26.87870161   17.30892544  17.28270812  
457.00000000  107.10681584   121.01946124  81.93304584    26.87934337   17.30890522  17.28269944  
458.00000000  107.10914994   121.01247870  81.94993594    26.88006138   17.30888500  17.28268787  
459.00000000  107.11171738   121.00471065  81.96857935    26.88085378   17.30886189  17.28267630  
460.00000000  107.11456484   120.99619829  81.98897487    26.88172242   17.30883589  17.28266183  
461.00000000  107.11764561   120.98698277  82.01110291    26.88266728   17.30880701  17.28265026  
462.00000000  107.12100634   120.97698128  82.03495596    26.88368650   17.30877523  17.28263290  
463.00000000  107.12460035   120.96627629  82.06052644    26.88478194   17.30874346  17.28261844  
464.00000000  107.12847427   120.95482628  82.08781274    26.88595172   17.30870879  17.28259818  
465.00000000  107.13262808   120.94263103  82.11678878    26.88719770   17.30867124  17.28258083  
466.00000000  107.13706175   120.92973166  82.14744670    26.88851986   17.30863368  17.28256057  
467.00000000  107.14177523   120.91604525  82.17978462    26.88991633   17.30859035  17.28254032  
468.00000000  107.14676850   120.90165425  82.21377622    26.89138896   17.30854702  17.28251718  
469.00000000  107.15204151   120.88651703  82.24941337    26.89293773   17.30850080  17.28249403  
470.00000000  107.15759422   120.87063332  82.28668179    26.89456079   17.30845458  17.28247089  
471.00000000  107.16347325   120.85404420  82.32556104    26.89625810   17.30840258  17.28244485  
472.00000000  107.16967855   120.83670800  82.36604276    26.89803339   17.30835059  17.28241592  
473.00000000  107.17611674   120.81862439  82.40810640    26.89988104   17.30829570  17.28238988  
474.00000000  107.18292775   120.79979305  82.45173133    26.90180663   17.30823792  17.28235806  
475.00000000  107.19006484   120.78021361  82.49690297    26.90380642   17.30818015  17.28232913  
476.00000000  107.19748131   120.75992713  82.54360666    26.90588226   17.30811659  17.28229730  
477.00000000  107.20527039   120.73889183  82.59181558    26.90803226   17.30805304  17.28226258  
478.00000000  107.21338536   120.71714874  82.64151499    26.91025641   17.30798660  17.28223076  
479.00000000  107.22182614   120.69465605  82.69267803    26.91255841   17.30792015  17.28219315  
480.00000000  107.23063928   120.67141335  82.74528990    26.91493452   17.30784793  17.28215843  
481.00000000  107.23982469   120.64746164  82.79932367    26.91738472   17.30777571  17.28212082  
482.00000000  107.24938228   120.62275905  82.85476450    26.91991085   17.30770060  17.28208031  
483.00000000  107.25931195   120.59730511  82.91157941    26.92251288   17.30762260  17.28203981  
484.00000000  107.26961359   120.57114083  82.96974750    26.92518895   17.30754460  17.28199931  
485.00000000  107.28033371   120.54422425  83.02924786    26.92794088   17.30746371  17.28195591  
486.00000000  107.29147217   120.51659637  83.09005356    26.93076679   17.30737704  17.28191251  
487.00000000  107.30298225   120.48825669  83.15213768    26.93366852   17.30729326  17.28186622  
488.00000000  107.31495702   120.45916320  83.21547332    26.93664604   17.30720370  17.28181993  
489.00000000  107.32730314   120.42931537  83.28003362    26.93969747   17.30711414  17.28177364  
490.00000000  107.34016024   120.39875415  83.34579773    26.94282279   17.30701881  17.28172445  
491.00000000  107.35343497   120.36743746  83.41272685    26.94602568   17.30692636  17.28167237  
492.00000000  107.36717375   120.33544781  83.48080019    26.94930055   17.30682813  17.28162029  
493.00000000  107.38137641   120.30265999  83.54999102    26.95265108   17.30672702  17.28156822  
494.00000000  107.39604276   120.26919805  83.62025472    26.95607724   17.30662590  17.28151324  
495.00000000  107.41121915   120.23497827  83.69157664    26.95957900   17.30652189  17.28145827  
496.00000000  107.42695193   120.20004160  83.76392422    26.96315263   17.30641500  17.28140041  
497.00000000  107.44314776   120.16434579  83.83725902    26.96680367   17.30630810  17.28134254  
498.00000000  107.45989950   120.12797343  83.91154867    26.97052836   17.30619542  17.28128178  
499.00000000  107.47716036   120.09084062  83.98677277    26.97432668   17.30608275  17.28122102  
500.00000000  107.49502314   120.05298830  84.06288123    26.97820046   17.30596718  17.28115737  
501.00000000  107.51339451   120.01441580  84.13985976    26.98214965   17.30585161  17.28109372  
502.00000000  107.53241372   119.97508075  84.21765848    26.98617239   17.30573026  17.28103006  
503.00000000  107.55194094   119.93506576  84.29625140    26.99026862   17.30560892  17.28096351  
504.00000000  107.57216183   119.89428677  84.37560074    26.99444017   17.30548468  17.28089407  
505.00000000  107.59293657   119.85282642  84.45567476    26.99868701   17.30535755  17.28082463  
506.00000000  107.61435778   119.81060053  84.53644185    27.00300724   17.30523042  17.28075519  
507.00000000  107.63642506   119.76769180  84.61785273    27.00740084   17.30510040  17.28068286  
508.00000000  107.65918447   119.72401597  84.69988194    27.01186961   17.30496749  17.28060763  
509.00000000  107.68258912   119.67965575  84.78248640    27.01641168   17.30483170  17.28053240  
510.00000000  107.70668503   119.63452679  84.86564087    27.02102885   17.30469301  17.28045717  
511.00000000  107.73147172   119.58871184  84.94929076    27.02572108   17.30455431  17.28037905  
512.00000000  107.75699513   119.54216829  85.03341696    27.03048649   17.30441273  17.28029803  
513.00000000  107.78325473   119.49489529  85.11796520    27.03532504   17.30426826  17.28021991  
514.00000000  107.81020360   119.44693382  85.20290488    27.04023853   17.30412090  17.28013599  
515.00000000  107.83798032   119.39824119  85.28819965    27.04522509   17.30397353  17.28005208  
516.00000000  107.86649155   119.34881650  85.37380746    27.05028650   17.30382328  17.27996817  
517.00000000  107.89582939   119.29865884  85.45969225    27.05542090   17.30367013  17.27988137  
518.00000000  107.92594683   119.24780920  85.54581229    27.06063007   17.30351409  17.27979167  
519.00000000  107.95688954   119.19622477  85.63213182    27.06591214   17.30335806  17.27970197  
520.00000000  107.98870311   119.14394655  85.71860358    27.07126890   17.30319913  17.27960937  
521.00000000  108.02134048   119.09093164  85.80519798    27.07669662   17.30303731  17.27951678  
522.00000000  108.05484718   119.03722107  85.89186807    27.08220080   17.30287259  17.27942418  
523.00000000  108.08922240   118.98277186  85.97857291    27.08777769   17.30270499  17.27932580  
524.00000000  108.12451156   118.92762505  86.06528336    27.09342725   17.30253739  17.27923031  
525.00000000  108.16071376   118.87177966  86.15195297    27.09914943   17.30236689  17.27912903  
526.00000000  108.19787429   118.81519263  86.23853547    27.10494789   17.30219350  17.27903064  
527.00000000  108.23594597   118.75790500  86.32500217    27.11081703   17.30202011  17.27892647  
528.00000000  108.27497402   118.69991575  86.41131292    27.11676050   17.30184383  17.27882230  
529.00000000  108.31500358   118.64122386  86.49741615    27.12277641   17.30166177  17.27871812  
530.00000000  108.35598737   118.58178612  86.58328361    27.12886654   17.30148260  17.27861106  
531.00000000  108.39797046   118.52168578  86.66887561    27.13502718   17.30129764  17.27850109  
532.00000000  108.44099778   118.46083741  86.75414687    27.14126379   17.30111268  17.27839113  
533.00000000  108.48506810   118.39928209  86.83906379    27.14757079   17.30092483  17.27828116  
534.00000000  108.53013406   118.33706097  86.92358713    27.15395367   17.30073409  17.27816541  
535.00000000  108.57628655   118.27408846  87.00767208    27.16040685   17.30054045  17.27805255  
536.00000000  108.62352416   118.21044793  87.09128544    27.16693395   17.30034682  17.27793390  
537.00000000  108.67179947   118.14609600  87.17439418    27.17353308   17.30015029  17.27781526  
538.00000000  108.72120308   118.08103150  87.25695388    27.18020419   17.29995087  17.27769661  
539.00000000  108.77173346   118.01525325  87.33893175    27.18694907   17.29974855  17.27757506  
540.00000000  108.82334308   117.94876006  87.42028941    27.19376583   17.29954624  17.27745062  
541.00000000  108.87612227   117.88159313  87.50098857    27.20065440   17.29933814  17.27732618  
542.00000000  108.93002341   117.81375132  87.58099680    27.20761658   17.29913004  17.27719885  
543.00000000  108.98504485   117.74519098  87.66027607    27.21465047   17.29892193  17.27707151  
544.00000000  109.04127659   117.67591087  87.73879986    27.22175601   17.29870804  17.27694128  
545.00000000  109.09862511   117.60595223  87.81652464    27.22893498   17.29849415  17.27680815  
546.00000000  109.15718025   117.53527130  87.89341841    27.23618365   17.29827737  17.27667503  
547.00000000  109.21694008   117.46390935  87.96945493    27.24350748   17.29806058  17.27653901  
548.00000000  109.27785686   117.39186514  88.04460233    27.25090090   17.29783802  17.27640298  
549.00000000  109.34002012   117.31913740  88.11882319    27.25836569   17.29761544  17.27626406  
550.00000000  109.40333633   117.24568222  88.19208581    27.26590362   17.29738998  17.27612225  
551.00000000  109.46789484   117.17158359  88.26436993    27.27351279   17.29716162  17.27598044  
552.00000000  109.53364780   117.09675487  88.33563833    27.28119499   17.29693325  17.27583573  
553.00000000  109.60059306   117.02123739  88.40587085    27.28894648   17.29670200  17.27569101  
554.00000000  109.66881963   116.94502982  88.47503038    27.29677087   17.29646785  17.27554341  
555.00000000  109.73823399   116.86813081  88.54310250    27.30466627   17.29623080  17.27539290  
556.00000000  109.80883389   116.79058181  88.61005022    27.31263261   17.29599086  17.27524240  
557.00000000  109.88070804   116.71229584  88.67585917    27.32067166   17.29575092  17.27508900  
558.00000000  109.95376301   116.63335715  88.74049808    27.32877970   17.29550809  17.27493560  
559.00000000  110.02808732   116.55372152  88.80394698    27.33696033   17.29526525  17.27477641  
560.00000000  110.10358759   116.47343045  88.86618592    27.34521165   17.29501662  17.27462011  
561.00000000  110.18030677   116.39239666  88.92719494    27.35353359   17.29476799  17.27445802  
562.00000000  110.25824232   116.31074757  88.98695410    27.36192610   17.29451647  17.27429593  
563.00000000  110.33734635   116.22835282  89.04544345    27.37039094   17.29426205  17.27413384  
564.00000000  110.41770691   116.14533998  89.10264867    27.37892438   17.29400763  17.27396885  
565.00000000  110.49918552   116.06162156  89.15854418    27.38753001   17.29375032  17.27380097  
566.00000000  110.58191534   115.97723915  89.21312684    27.39620412   17.29349010  17.27363019  
567.00000000  110.66575803   115.89214814  89.26637105    27.40495028   17.29322700  17.27345941  
568.00000000  110.75080135   115.80639015  89.31827361    27.41376661   17.29296389  17.27328573  
569.00000000  110.83699743   115.71996371  89.36880888    27.42265304   17.29269788  17.27311205  
570.00000000  110.92434359   115.63286730  89.41797918    27.43161133   17.29242898  17.27293548  
571.00000000  111.01279206   115.54514269  89.46576999    27.44063775   17.29215718  17.27275600  
572.00000000  111.10234021   115.45670184  89.51216677    27.44973406   17.29188538  17.27257653  
573.00000000  111.19303036   115.36758644  89.55716610    27.45890020   17.29161068  17.27239416  
574.00000000  111.28476985   115.27779491  89.60075335    27.46813791   17.29133309  17.27220889  
575.00000000  111.37760098   115.18736910  89.64293056    27.47744348   17.29105260  17.27202362  
576.00000000  111.47147617   115.09626406  89.68368859    27.48682048   17.29077211  17.27183546  
577.00000000  111.56634797   115.00447817  89.72302380    27.49626520   17.29048871  17.27164439  
578.00000000  111.66225862   114.91205333  89.76093248    27.50578121   17.29020243  17.27145333  
579.00000000  111.75920544   114.81894443  89.79740531    27.51536480   17.28991614  17.27125936  
580.00000000  111.85709633   114.72519340  89.83244959    27.52501953   17.28962695  17.27106250  
581.00000000  111.95592883   114.63075504  89.86606145    27.53474169   17.28933486  17.27086564  
582.00000000  112.05570044   114.53567130  89.89823691    27.54453485   17.28903988  17.27066588  
583.00000000  112.15640864   114.43994058  89.92897753    27.55439529   17.28874200  17.27046612  
584.00000000  112.25800640   114.34356125  89.95828478    27.56432658   17.28844412  17.27026057  
585.00000000  112.36044678   114.24648791  89.98616005    27.57432501   17.28814334  17.27005501  
586.00000000  112.46372749   114.14880639  90.01261023    27.58439233   17.28784255  17.26984945  
587.00000000  112.56784621   114.05042744  90.03763102    27.59452844   17.28753597  17.26963810  
588.00000000  112.67275625   113.95143702  90.06122917    27.60473329   17.28722939  17.26942674  
589.00000000  112.77841105   113.85174570  90.08341690    27.61500679   17.28691991  17.26921538  
590.00000000  112.88480854   113.75143955  90.10418969    27.62534887   17.28661043  17.26900113  
591.00000000  112.99194662   113.65047294  90.12355408    27.63575944   17.28629804  17.26878398  
592.00000000  113.09973475   113.54888815  90.14152206    27.64623844   17.28598276  17.26856392  
593.00000000  113.20821525   113.44663944  90.15810002    27.65678398   17.28566458  17.26834097  
594.00000000  113.31734201   113.34372501  90.17328873    27.66739959   17.28534350  17.26811802  
595.00000000  113.42702500   113.24018721  90.18709996    27.67808158   17.28502242  17.26789507  
596.00000000  113.57169542   113.08695769  90.19001608    27.66305298   17.28547367  17.26847127  
597.00000000  113.71618179   112.93352027  90.19297644    27.64808854   17.28592202  17.26904745  
598.00000000  113.86039698   112.78000709  90.19597552    27.63318476   17.28636746  17.26962073  
599.00000000  114.00438588   112.62628468  90.19901884    27.61834354   17.28681289  17.27019108  
600.00000000  114.14814935   112.47248552  90.20210641    27.60356318   17.28725542  17.27076142  
601.00000000  114.29168824   112.31856481  90.20523266    27.58884557   17.28769505  17.27132884  
602.00000000  114.43495969   112.16452202  90.20839761    27.57419083   17.28813466  17.27189335  
603.00000000  114.57796472   112.01035666  90.21160125    27.55959724   17.28857137  17.27245495  
604.00000000  114.72070432   111.85611293  90.21484911    27.54506852   17.28900518  17.27301653  
605.00000000  114.86317948   111.70174573  90.21813011    27.53060116   17.28943608  17.27357519  
606.00000000  115.00539118   111.54734421  90.22145532    27.51619523   17.28986697  17.27413384  
607.00000000  115.14734039   111.39286333  90.22481366    27.50185448   17.29029497  17.27468668  
608.00000000  115.28894136   111.23830276  90.22821067    27.48757538   17.29072295  17.27523951  
609.00000000  115.43028199   111.08366217  90.23164079    27.47335982   17.29114802  17.27579231  
610.00000000  115.57131997   110.92898629  90.23510957    27.45920793   17.29157020  17.27633931  
611.00000000  115.71201321   110.77427499  90.23861701    27.44511978   17.29198947  17.27688629  
612.00000000  115.85240610   110.61952811  90.24215755    27.43109367   17.29240874  17.27743036  
613.00000000  115.99249976   110.46479077  90.24573120    27.41713151   17.29282510  17.27797442  
614.00000000  116.13225220   110.30997235  90.24933795    27.40323521   17.29324145  17.27851267  
615.00000000  116.27166465   110.15520868  90.25297779    27.38940123   17.29365201  17.27905090  
616.00000000  116.41069538   110.00040909  90.25665072    27.37563150   17.29406256  17.27958622  
617.00000000  116.54943157   109.84561894  90.26035675    27.36192427   17.29447311  17.28012153  
618.00000000  116.68778856   109.69083827  90.26409585    27.34828331   17.29487785  17.28065103  
619.00000000  116.82576771   109.53606712  90.26786250    27.33470688   17.29528259  17.28118052  
620.00000000  116.96341308   109.38135124  90.27166222    27.32119507   17.29568443  17.28170998  
621.00000000  117.10068317   109.22664510  90.27548948    27.30774615   17.29608626  17.28223365  
622.00000000  117.23753665   109.07204041  90.27934426    27.29436389   17.29648519  17.28275730  
623.00000000  117.37401757   108.91744580  90.28323211    27.28104470   17.29688122  17.28327805  
624.00000000  117.51012722   108.76290728  90.28714194    27.26779236   17.29727435  17.28379588  
625.00000000  117.64582441   108.60847112  90.29108483    27.25460512   17.29766747  17.28431080  
626.00000000  117.78111054   108.45413777  90.29504970    27.24148124   17.29805769  17.28482572  
627.00000000  117.91598704   108.29986150  90.29904208    27.22842449   17.29844502  17.28533772  
628.00000000  118.05045531   108.14568877  90.30306196    27.21543128   17.29883233  17.28584681  
629.00000000  118.18451675   107.99162005  90.30710382    27.20250540   17.29921675  17.28635300  
630.00000000  118.31813048   107.83765576  90.31117317    27.18964509   17.29959826  17.28685917  
631.00000000  118.45129801   107.68384280  90.31526449    27.17685044   17.29997977  17.28736244  
632.00000000  118.58402085   107.53018181  90.31937777    27.16412156   17.30035549  17.28785990  
633.00000000  118.71634260   107.37662688  90.32351853    27.15145852   17.30073120  17.28836025  
634.00000000  118.84818047   107.22322510  90.32767571    27.13886144   17.30110690  17.28885479  
635.00000000  118.97957808   107.06997712  90.33185485    27.12633223   17.30147971  17.28934932  
636.00000000  119.11049492   106.91693037  90.33605592    27.11386730   17.30184672  17.28983806  
637.00000000  119.24093257   106.76403889  90.34027341    27.10147044   17.30221662  17.29032678  
638.00000000  119.37093449   106.61130334  90.34451837    27.08913989   17.30258073  17.29081548  
639.00000000  119.50041841   106.45881833  90.34877420    27.07687574   17.30294484  17.29129839  
640.00000000  119.62942782   106.30649086  90.35305197    27.06467809   17.30330604  17.29178128  
641.00000000  119.75796424   106.15441583  90.35734613    27.05254702   17.30366724  17.29225838  
642.00000000  119.88598750   106.00254714  90.36165669    27.04048446   17.30402265  17.29273547  
643.00000000  120.01354090   105.85088568  90.36598364    27.02848867   17.30437806  17.29320965  
644.00000000  120.14054270   105.69947966  90.37032699    27.01655974   17.30473346  17.29368382  
645.00000000  120.26707779   105.54833016  90.37468672    27.00469774   17.30508307  17.29415219  
646.00000000  120.39306458   105.39743830  90.37905731    26.99290462   17.30543267  17.29462055  
647.00000000  120.51854629   105.24685268  90.38344428    26.98117863   17.30577938  17.29508601  
648.00000000  120.64348304   105.09647948  90.38784210    26.96951983   17.30612608  17.29554856  
649.00000000  120.76787652   104.94641490  90.39225077    26.95792833   17.30646700  17.29600821  
650.00000000  120.89176978   104.79666025  90.39667582    26.94640607   17.30680791  17.29646496  
651.00000000  121.01508170   104.64716910  90.40111172    26.93495127   17.30714592  17.29692169  
652.00000000  121.13789663   104.49803826  90.40555293    26.92356589   17.30748393  17.29737263  
653.00000000  121.26013360   104.34922137  90.41001051    26.91224814   17.30781904  17.29782356  
654.00000000  121.38179435   104.20071977  90.41447340    26.90099812   17.30815126  17.29827159  
655.00000000  121.50292178   104.05253481  90.41894713    26.88981592   17.30848058  17.29871672  
656.00000000  121.62347635   103.90476409  90.42343170    26.87870347   17.30880990  17.29915894  
657.00000000  121.74341871   103.75731300  90.42791604    26.86766086   17.30913632  17.29960115  
658.00000000  121.86283273   103.61023116  90.43241123    26.85668632   17.30945984  17.30003757  
659.00000000  121.98163796   103.46352014  90.43691171    26.84577993   17.30978047  17.30047398  
660.00000000  122.09987715   103.31718153  90.44142303    26.83494177   17.31010110  17.30090749  
661.00000000  122.21751102   103.17126538  90.44593413    26.82417380   17.31041883  17.30133521  
662.00000000  122.33454132   103.02577347  90.45045052    26.81347609   17.31073366  17.30176292  
663.00000000  122.45096978   102.88065902  90.45496670    26.80284686   17.31104850  17.30219061  
664.00000000  122.56679811   102.73602095  90.45949370    26.79228620   17.31136043  17.30261252  
665.00000000  122.68202802   102.59176380  90.46401495    26.78179606   17.31166947  17.30303153  
666.00000000  122.79666119   102.44798680  90.46854149    26.77137464   17.31197562  17.30345052  
667.00000000  122.91065861   102.30464310  90.47307334    26.76102390   17.31228177  17.30386373  
668.00000000  123.02402204   102.16178346  90.47759944    26.75074391   17.31258502  17.30427693  
669.00000000  123.13675325   102.01936091  90.48213083    26.74053290   17.31288537  17.30468723  
670.00000000  123.24885395   101.87747543  90.48665647    26.73039094   17.31318284  17.30509463  
671.00000000  123.36032588   101.73603098  90.49118189    26.72031998   17.31348030  17.30549913  
672.00000000  123.47117072   101.59512784  90.49570708    26.71031823   17.31377486  17.30590073  
673.00000000  123.58134973   101.45466968  90.50023204    26.70038951   17.31406654  17.30629943  
674.00000000  123.69086466   101.31480642  90.50475126    26.69052828   17.31435532  17.30669524  
675.00000000  123.79975767   101.17544168  90.50926472    26.68074024   17.31464409  17.30709103  
676.00000000  123.90799006   101.03662702  90.51377243    26.67101985   17.31492997  17.30748104  
677.00000000  124.01556354   100.89831515  90.51827992    26.66137281   17.31521296  17.30787104  
678.00000000  124.12243955   100.76060738  90.52278166    26.65179544   17.31549595  17.30825814  
679.00000000  124.22866014   100.62345651  90.52727213    26.64228969   17.31577604  17.30863946  
680.00000000  124.33422699   100.48691457  90.53175686    26.63285377   17.31605325  17.30902077  
681.00000000  124.43910157   100.35093423  90.53624136    26.62348963   17.31632756  17.30939918  
682.00000000  124.54328565   100.21551776  90.54070908    26.61419546   17.31660186  17.30977470  
683.00000000  124.64678095   100.08076738  90.54517105    26.60497510   17.31687039  17.31014731  
684.00000000  124.74958918   99.94658073  90.54962728    26.59582486   17.31713891  17.31051703  
685.00000000  124.85171204   99.81304524  90.55406672    26.58674482   17.31740743  17.31088386  
686.00000000  124.95315122   99.68013844  90.55850043    26.57773881   17.31767017  17.31124779  
687.00000000  125.05386839   99.54788295  90.56292288    26.56880313   17.31793290  17.31161171  
688.00000000  125.15386530   99.41628136  90.56733407    26.55993788   17.31819275  17.31196985  
689.00000000  125.25318359   99.28534131  90.57172848    26.55114687   17.31845259  17.31232509  
690.00000000  125.35178499   99.15507551  90.57611716    26.54242642   17.31870665  17.31268032  
691.00000000  125.44967118   99.02549672  90.58048907    26.53377847   17.31896071  17.31302978  
692.00000000  125.54680402   98.89660763  90.58484421    26.52520122   17.31921188  17.31337922  
693.00000000  125.64326484   98.76842107  90.58918810    26.51669851   17.31946304  17.31372288  
694.00000000  125.73897566   98.64094485  90.59351522    26.50826664   17.31970843  17.31406654  
695.00000000  125.83393819   98.51419187  90.59782558    26.49990755   17.31995381  17.31440441  
696.00000000  125.92819382   98.38817002  90.60212470    26.49162132   17.32019630  17.31474227  
697.00000000  126.02166480   98.26288720  90.60640154    26.48340613   17.32043879  17.31507724  
698.00000000  126.11443216   98.13835132  90.61066162    26.47526393   17.32067551  17.31540643  
699.00000000  126.20645784   98.01458055  90.61490495    26.46719668   17.32091222  17.31573562  
700.00000000  126.29774345   97.89157778  90.61913153    26.45919878   17.32114604  17.31606191  
701.00000000  126.38825104   97.76935103  90.62333585    26.45127596   17.32137985  17.31638530  
702.00000000  126.47802181   97.64790832  90.62752341    26.44342640   17.32160789  17.31670292  
703.00000000  126.56701782   97.52726798  90.63168872    26.43564828   17.32183593  17.31702053  
704.00000000  126.65528019   97.40743298  90.63583728    26.42794354   17.32206108  17.31733525  
705.00000000  126.74277100   97.28841144  90.63995808    26.42031226   17.32228334  17.31764707  
706.00000000  126.82945242   97.17021663  90.64406213    26.41275449   17.32250559  17.31795600  
707.00000000  126.91540490   97.05285673  90.64813843    26.40527031   17.32272496  17.31826204  
708.00000000  127.00059055   96.93633478  90.65219799    26.39785976   17.32294144  17.31856230  
709.00000000  127.08497157   96.82066928  90.65622979    26.39052103   17.32315502  17.31886255  
710.00000000  127.16858889   96.70586849  90.66023936    26.38325795   17.32336861  17.31915991  
711.00000000  127.25140471   96.59193548  90.66422668    26.37606680   17.32357931  17.31945438  
712.00000000  127.33345986   96.47888370  90.66818626    26.36894954   17.32378711  17.31974596  
713.00000000  127.41471658   96.36672143  90.67211810    26.36190813   17.32399203  17.32003464  
714.00000000  127.49517638   96.25545179  90.67602770    26.35493882   17.32419695  17.32032044  
715.00000000  127.57487997   96.14509348  90.67990957    26.34804357   17.32439609  17.32060045  
716.00000000  127.65375043   96.03565484  90.68376371    26.34122245   17.32459523  17.32088046  
717.00000000  127.73182845   95.92713380  90.68759011    26.33447550   17.32479437  17.32115758  
718.00000000  127.80907636   95.81955437  90.69138879    26.32780279   17.32498773  17.32143181  
719.00000000  127.88553476   95.71291449  90.69515974    26.32120248   17.32518110  17.32170315  
720.00000000  127.96120506   95.60722253  90.69890297    26.31467841   17.32537157  17.32196871  
721.00000000  128.03604961   95.50249211  90.70261297    26.30822875   17.32555915  17.32223427  
722.00000000  128.11006986   95.39873689  90.70629526    26.30185355   17.32574674  17.32249693  
723.00000000  128.18330625   95.29595479  90.70994984    26.29555095   17.32592855  17.32275382  
724.00000000  128.25572112   95.19415948  90.71357120    26.28932483   17.32611035  17.32301071  
725.00000000  128.32727691   95.09335939  90.71715935    26.28317332   17.32628927  17.32326470  
726.00000000  128.39805294   94.99355768  90.72071428    26.27709459   17.32646819  17.32351292  
727.00000000  128.46797266   94.89477330  90.72424152    26.27109248   17.32664422  17.32376114  
728.00000000  128.53707636   94.79700945  90.72773556    26.26516514   17.32681448  17.32400358  
729.00000000  128.60532648   94.70026927  90.73119089    26.25931263   17.32698762  17.32424602  
730.00000000  128.67276324   94.60457177  90.73461853    26.25353310   17.32715499  17.32448268  
731.00000000  128.73934907   94.50991482  90.73800747    26.24783039   17.32732236  17.32471933  
732.00000000  128.80512412   94.41631745  90.74136874    26.24220265   17.32748395  17.32495022  
733.00000000  128.87005083   94.32377219  90.74468579    26.23664994   17.32764554  17.32517821  
734.00000000  128.93413047   94.23230338  90.74797518    26.23117230   17.32780713  17.32540331  
735.00000000  128.99736431   94.14190884  90.75122589    26.22576977   17.32796295  17.32562842  
736.00000000  129.05975360   94.05260230  90.75443791    26.22044241   17.32811877  17.32584774  
737.00000000  129.12129956   93.96438155  90.75761676    26.21519025   17.32827170  17.32606418  
738.00000000  129.18196469   93.87727094  90.76075694    26.21001526   17.32842174  17.32627773  
739.00000000  129.24178891   93.79126292  90.76386395    26.20491366   17.32857178  17.32648839  
740.00000000  129.30077339   93.70637118  90.76692680    26.19988740   17.32871605  17.32669617  
741.00000000  129.35891929   93.62260411  90.76995648    26.19493844   17.32886032  17.32690105  
742.00000000  129.41615046   93.53996472  90.77294200    26.19006300   17.32900459  17.32710016  
743.00000000  129.47254535   93.45846671  90.77589438    26.18526494   17.32914308  17.32729927  
744.00000000  129.52810506   93.37811307  90.77880259    26.18054239   17.32928158  17.32749549  
745.00000000  129.58275348   93.29891746  90.78167216    26.17589540   17.32941430  17.32768594  
746.00000000  129.63656891   93.22087749  90.78450308    26.17132400   17.32954991  17.32787638  
747.00000000  129.68951384   93.14400142  90.78729537    26.16682824   17.32967974  17.32806106  
748.00000000  129.74158932   93.06830287  90.79004351    26.16240815   17.32980669  17.32824573  
749.00000000  129.79275789   92.99378474  90.79275301    26.15806568   17.32993364  17.32842463  
750.00000000  129.84309762   92.92045523  90.79541839    26.15379705   17.33005770  17.32860064  
751.00000000  129.89253250   92.84831716  90.79804513    26.14960612   17.33018176  17.32877376  
752.00000000  129.94110204   92.77738410  90.80062775    26.14549101   17.33030006  17.32894400  
753.00000000  129.98876875   92.70765341  90.80316624    26.14145176   17.33041834  17.32911134  
754.00000000  130.03557206   92.63913860  90.80566612    26.13748840   17.33053375  17.32927581  
755.00000000  130.08151291   92.57184777  90.80811638    26.13360098   17.33064627  17.32943738  
756.00000000  130.12651536   92.50577820  90.81052802    26.12979143   17.33075590  17.32959607  
757.00000000  130.17069563   92.44094331  90.81289556    26.12605596   17.33086553  17.32975187  
758.00000000  130.21393935   92.37734571  90.81521899    26.12239844   17.33097228  17.32990190  
759.00000000  130.25632422   92.31499337  90.81749831    26.11881697   17.33107614  17.33005193  
760.00000000  130.29781272   92.25389423  90.81973354    26.11531160   17.33117711  17.33019619  
761.00000000  130.33840570   92.19404536  90.82191916    26.11188427   17.33127808  17.33033756  
762.00000000  130.37810399   92.13546006  90.82406619    26.10853117   17.33137329  17.33047893  
763.00000000  130.41690841   92.07814616  90.82616363    26.10525618   17.33146849  17.33061453  
764.00000000  130.45481977   92.02210061  90.82821698    26.10205739   17.33156081  17.33074724  
765.00000000  130.49183883   91.96733116  90.83022074    26.09893484   17.33165312  17.33087707  
766.00000000  130.52796635   91.91384553  90.83218042    26.09588857   17.33174256  17.33100113  
767.00000000  130.56316479   91.86165141  90.83409602    26.09292050   17.33182622  17.33112518  
768.00000000  130.59751146   91.81075100  90.83596204    26.09002683   17.33191276  17.33124635  
769.00000000  130.63093049   91.76114101  90.83778399    26.08721143   17.33199354  17.33136175  
770.00000000  130.66342258   91.71283989  90.83955636    26.08447431   17.33207143  17.33147714  
771.00000000  130.69506494   91.66584424  90.84128467    26.08181167   17.33214932  17.33158677  
772.00000000  130.72574345   91.62016154  90.84296340    26.07922737   17.33222432  17.33169351  
773.00000000  130.75553526   91.57579374  90.84459257    26.07671758   17.33229933  17.33180025  
774.00000000  130.78444097   91.53274278  90.84617218    26.07428618   17.33236856  17.33190122  
775.00000000  130.81242296   91.49102142  90.84770773    26.07193318   17.33243780  17.33199931  
776.00000000  130.83952002   91.45062602  90.84919372    26.06965477   17.33250415  17.33209162  
777.00000000  130.86569451   91.41156382  90.85063016    26.06745480   17.33256761  17.33218394  
778.00000000  130.89094697   91.37383652  90.85201704    26.06533138   17.33262819  17.33227337  
779.00000000  130.91527795   91.33745125  90.85335987    26.06328452   17.33268877  17.33235702  
780.00000000  130.93872613   91.30240961  90.85464765    26.06131424   17.33274358  17.33244068  
781.00000000  130.96125381   91.26871315  90.85589139    26.05942248   17.33279839  17.33251857  
782.00000000  130.98286147   91.23636336  90.85708008    26.05760733   17.33285320  17.33259357  
783.00000000  131.00354957   91.20537265  90.85822472    26.05586882   17.33290224  17.33266569  
784.00000000  131.02331854   91.17573690  90.85931433    26.05420695   17.33295128  17.33273493  
785.00000000  131.04220694   91.14745745  90.86035439    26.05262367   17.33299743  17.33280127  
786.00000000  131.06013887   91.12054104  90.86135042    26.05111706   17.33304070  17.33286474  
787.00000000  131.07719100   91.09498889  90.86229141    26.04968714   17.33308109  17.33292243  
788.00000000  131.09328739   91.07080213  90.86318286    26.04833584   17.33312147  17.33298012  
789.00000000  131.10846655   91.04798735  90.86402478    26.04705933   17.33315897  17.33303205  
790.00000000  131.12276690   91.02654009  90.86481717    26.04586148   17.33319359  17.33308397  
791.00000000  131.13611249   91.00647230  90.86555453    26.04474035   17.33322532  17.33313013  
792.00000000  131.14854174   90.98777940  90.86624236    26.04369789   17.33325705  17.33317340  
793.00000000  131.16009302   90.97045674  90.86688616    26.04273027   17.33328301  17.33321378  
794.00000000  131.17069032   90.95452160  90.86746943    26.04184133   17.33330897  17.33325128  
795.00000000  131.18037201   90.93996371  90.86800867    26.04103109   17.33333205  17.33328301  
796.00000000  131.18910016   90.92678923  90.86849289    26.04029570   17.33335513  17.33331474  
797.00000000  131.19695118   90.91499326  90.86893308    26.03963901   17.33337244  17.33334359  
798.00000000  131.20384903   90.90458734  90.86931275    26.03905912   17.33338974  17.33336667  
799.00000000  131.20987006   90.89556645  90.86964840    26.03855603   17.33340417  17.33338686  
800.00000000  131.21493817   90.88793099  90.86992902    26.03813165   17.33341859  17.33340417  
801.00000000  131.21909160   90.88168132  90.87016012    26.03778216   17.33342724  17.33341859  
802.00000000  131.22229231   90.87682323  90.87034170    26.03751140   17.33343590  17.33343013  
803.00000000  131.22461659   90.87335143  90.87046825    26.03731937   17.33344167  17.33343878  
804.00000000  131.22598828   90.87126609  90.87054528    26.03720223   17.33344455  17.33344455  
805.00000000  131.22644551   90.87057279  90.87057279    26.03716382   17.33344455  17.33344455  
806.00000000  131.19904725   90.86503178  90.86503178    26.00464382   17.33438779  17.33438779  
807.00000000  131.16992796   90.85822472  90.85822472    25.97214854   17.33532809  17.33532809  
808.00000000  131.13904834   90.85014034  90.85014034    25.93968196   17.33626546  17.33626546  
809.00000000  131.10640717   90.84078379  90.84078379    25.90723837   17.33720277  17.33720277  
810.00000000  131.07207941   90.83015468  90.83015468    25.87482367   17.33814004  17.33814004  
811.00000000  131.03594927   90.81825808  90.81825808    25.84243603   17.33907437  17.33907437  
812.00000000  130.99812976   90.80508796  90.80508796    25.81007361   17.34000577  17.34000577  
813.00000000  130.95854306   90.79064379  90.79064379    25.77773846   17.34093711  17.34093711  
814.00000000  130.91722576   90.77493597  90.77493597    25.74543260   17.34186841  17.34186841  
815.00000000  130.87417622   90.75795833  90.75795833    25.71315228   17.34279678  17.34279678  
816.00000000  130.82939272   90.73971016  90.73971016    25.68089952   17.34372221  17.34372221  
817.00000000  130.78287350   90.72019621  90.72019621    25.64867443   17.34464759  17.34464759  
818.00000000  130.73461669   90.69941014  90.69941014    25.61647712   17.34557004  17.34557004  
819.00000000  130.68465863   90.67736211  90.67736211    25.58430964   17.34649244  17.34649244  
820.00000000  130.63292081   90.65404569  90.65404569    25.55216821   17.34741191  17.34741191  
821.00000000  130.57947771   90.62946541  90.62946541    25.52005682   17.34833133  17.34833133  
822.00000000  130.52432723   90.60362024  90.60362024    25.48797363   17.34924782  17.34924782  
823.00000000  130.46742889   90.57650910  90.57650910    25.45591876   17.35016138  17.35016138  
824.00000000  130.40878038   90.54813637  90.54813637    25.42389231   17.35107778  17.35107778  
825.00000000  130.34845607   90.51850087  90.51850087    25.39189438   17.35198836  17.35198836  
826.00000000  130.28637688   90.48760689  90.48760689    25.35992705   17.35289889  17.35289889  
827.00000000  130.22257869   90.45544760  90.45544760    25.32798847   17.35380938  17.35380938  
828.00000000  130.15705897   90.42203271  90.42203271    25.29608072   17.35471406  17.35471406  
829.00000000  130.08981513   90.38735531  90.38735531    25.26420195   17.35562157  17.35562157  
830.00000000  130.02088294   90.35141947  90.35141947    25.23235225   17.35652615  17.35652615  
831.00000000  129.95018276   90.31422369  90.31422369    25.20053372   17.35742780  17.35742780  
832.00000000  129.87782721   90.27577748  90.27577748    25.16874451   17.35832653  17.35832653  
833.00000000  129.80369794   90.23606818  90.23606818    25.13698669   17.35922809  17.35922809  
834.00000000  129.72786902   90.19510519  90.19510519    25.10526040   17.36012385  17.36012385  
835.00000000  129.65037601   90.15289236  90.15289236    25.07356377   17.36101956  17.36101956  
836.00000000  129.57110017   90.10942237  90.10942237    25.04189689   17.36191522  17.36191522  
837.00000000  129.49015407   90.06469897  90.06469897    25.01026389   17.36280507  17.36280507  
838.00000000  129.40749592   90.01872583  90.01872583    24.97866089   17.36369776  17.36369776  
839.00000000  129.32316111   89.97150104  89.97150104    24.94708801   17.36458465  17.36458465  
840.00000000  129.23706899   89.92302820  89.92302820    24.91554936   17.36547437  17.36547437  
841.00000000  129.14929346   89.87330527  89.87330527    24.88404107   17.36635828  17.36635828  
842.00000000  129.05983109   89.82233575  89.82233575    24.85256526   17.36724215  17.36724215  
843.00000000  128.96863960   89.77011752  89.77011752    24.82112205   17.36812310  17.36812310  
844.00000000  128.87579292   89.71665397  89.71665397    24.78971158   17.36900400  17.36900400  
845.00000000  128.78120981   89.66194845  89.66194845    24.75833395   17.36988486  17.36988486  
846.00000000  128.68492530   89.60599310  89.60599310    24.72698930   17.37075991  17.37075991  
847.00000000  128.58697446   89.54880234  89.54880234    24.69567776   17.37163493  17.37163493  
848.00000000  128.48731455   89.49036261  89.49036261    24.66439742   17.37250989  17.37250989  
849.00000000  128.38598054   89.43068825  89.43068825    24.63315246   17.37338194  17.37338194  
850.00000000  128.28292950   89.36977118  89.36977118    24.60194098   17.37425106  17.37425106  
851.00000000  128.17823528   89.30762006  89.30762006    24.57076311   17.37512014  17.37512014  
852.00000000  128.07181579   89.24422670  89.24422670    24.53961899   17.37598630  17.37598630  
853.00000000  127.96374487   89.17959969  89.17959969    24.50850873   17.37684954  17.37684954  
854.00000000  127.85394010   89.11373631  89.11373631    24.47743451   17.37771274  17.37771274  
855.00000000  127.74251446   89.04663946  89.04663946    24.44639442   17.37857301  17.37857301  
856.00000000  127.62938533   88.97831196  88.97831196    24.41538859   17.37943325  17.37943325  
857.00000000  127.51454819   88.90875098  88.90875098    24.38441716   17.38029056  17.38029056  
858.00000000  127.39807691   88.83795923  88.83795923    24.35348230   17.38114496  17.38114496  
859.00000000  127.27992772   88.76593941  88.76593941    24.32258210   17.38199931  17.38199931  
860.00000000  127.16009594   88.69269417  88.69269417    24.29171670   17.38285362  17.38285362  
861.00000000  127.03857682   88.61822047  88.61822047    24.26088828   17.38370214  17.38370214  
862.00000000  126.91544429   88.54252651  88.54252651    24.23009492   17.38455061  17.38455061  
863.00000000  126.79061479   88.46560349  88.46560349    24.19933883   17.38539617  17.38539617  
864.00000000  126.66408331   88.38745952  88.38745952    24.16862015   17.38624169  17.38624169  
865.00000000  126.53596327   88.30809136  88.30809136    24.13793695   17.38708429  17.38708429  
866.00000000  126.40613118   88.22750705  88.22750705    24.10728935   17.38792685  17.38792685  
867.00000000  126.27466096   88.14569757  88.14569757    24.07667959   17.38876649  17.38876649  
868.00000000  126.14154748   88.06267654  88.06267654    24.04610779   17.38960322  17.38960322  
869.00000000  126.00674585   87.97844054  87.97844054    24.01557411   17.39043990  17.39043990  
870.00000000  125.87033010   87.89299176  87.89299176    23.98507661   17.39127080  17.39127080  
871.00000000  125.73221544   87.80632665  87.80632665    23.95461751   17.39210453  17.39210453  
872.00000000  125.59251570   87.71844732  87.71844732    23.92419696   17.39293535  17.39293535  
873.00000000  125.45114587   87.62936152  87.62936152    23.89381301   17.39376325  17.39376325  
874.00000000  125.30810030   87.53906557  87.53906557    23.86346790   17.39458824  17.39458824  
875.00000000  125.16345313   87.44756143  87.44756143    23.83316387   17.39541319  17.39541319  
876.00000000  125.01715882   87.35485104  87.35485104    23.80289688   17.39623522  17.39623522  
877.00000000  124.86921158   87.26094201  87.26094201    23.77266918   17.39705435  17.39705435  
878.00000000  124.71964561   87.16582473  87.16582473    23.74248092   17.39787343  17.39787343  
879.00000000  124.56845508   87.06950672  87.06950672    23.71233223   17.39868961  17.39868961  
880.00000000  124.41563407   86.97198974  86.97198974    23.68222329   17.39950574  17.39950574  
881.00000000  124.26117656   86.87327552  86.87327552    23.65215635   17.40031896  17.40031896  
882.00000000  124.10511674   86.77335997  86.77335997    23.62212734   17.40112927  17.40112927  
883.00000000  123.94740820   86.67225623  86.67225623    23.59214064   17.40193667  17.40193667  
884.00000000  123.78808505   86.56995437  86.56995437    23.56219217   17.40274404  17.40274404  
885.00000000  123.62714103   86.46646171  86.46646171    23.53228633   17.40354849  17.40354849  
886.00000000  123.46456982   86.36177974  86.36177974    23.50242115   17.40435290  17.40435290  
887.00000000  123.30040551   86.25590994  86.25590994    23.47259679   17.40515441  17.40515441  
888.00000000  123.13464175   86.14885374  86.14885374    23.44281553   17.40595300  17.40595300  
889.00000000  122.96723141   86.04060669  86.04060669    23.41307541   17.40674869  17.40674869  
890.00000000  122.79824917   85.93118177  85.93118177    23.38337657   17.40754434  17.40754434  
891.00000000  122.62764778   85.82057446  85.82057446    23.35372133   17.40833708  17.40833708  
892.00000000  122.45546129   85.70878018  85.70878018    23.32410770   17.40912979  17.40912979  
893.00000000  122.28164212   85.59581765  85.59581765    23.29453584   17.40991671  17.40991671  
894.00000000  122.10626520   85.48167055  85.48167055    23.26500806   17.41070648  17.41070648  
895.00000000  121.92928278   85.36635168  85.36635168    23.23552453   17.41149046  17.41149046  
896.00000000  121.75068788   85.24985630  85.24985630    23.20608325   17.41227441  17.41227441  
897.00000000  121.57055565   85.13219720  85.13219720    23.17668440   17.41305545  17.41305545  
898.00000000  121.38879685   85.01336366  85.01336366    23.14733030   17.41383358  17.41383358  
899.00000000  121.20544542   84.89335663  84.89335663    23.11802111   17.41461168  17.41461168  
900.00000000  121.02053545   84.77218884  84.77218884    23.08875700   17.41538400  17.41538400  
901.00000000  120.83405977   84.64986119  84.64986119    23.05953599   17.41615916  17.41615916  
902.00000000  120.64601112   84.52636275  84.52636275    23.03036040   17.41692855  17.41692855  
903.00000000  120.45638215   84.40171207  84.40171207    23.00122823   17.41769790  17.41769790  
904.00000000  120.26516536   84.27589810  84.27589810    22.97214400   17.41846434  17.41846434  
905.00000000  120.07239483   84.14892750  84.14892750    22.94310354   17.41923075  17.41923075  
906.00000000  119.87806305   84.02080100  84.02080100    22.91410919   17.41999139  17.41999139  
907.00000000  119.68216241   83.89152520  83.89152520    22.88516113   17.42075199  17.42075199  
908.00000000  119.48468521   83.76109479  83.76109479    22.85625954   17.42150969  17.42150969  
909.00000000  119.28570744   83.62951632  83.62951632    22.82740458   17.42226736  17.42226736  
910.00000000  119.08513761   83.49679036  83.49679036    22.79859645   17.42302213  17.42302213  
911.00000000  118.88300972   83.36292341  83.36292341    22.76983311   17.42377399  17.42377399  
912.00000000  118.67935794   83.22790998  83.22790998    22.74111915   17.42452295  17.42452295  
913.00000000  118.47417440   83.09175651  83.09175651    22.71245253   17.42527188  17.42527188  
914.00000000  118.26740887   82.95446341  82.95446341    22.68383345   17.42601790  17.42601790  
915.00000000  118.05913772   82.81603106  82.81603106    22.65526208   17.42676103  17.42676103  
916.00000000  117.84931056   82.67646582  82.67646582    22.62674082   17.42750126  17.42750126  
917.00000000  117.63796156   82.53577406  82.53577406    22.59826542   17.42824145  17.42824145  
918.00000000  117.42512508   82.39394395  82.39394395    22.56984050   17.42897874  17.42897874  
919.00000000  117.21070770   82.25098784  82.25098784    22.54146402   17.42971314  17.42971314  
920.00000000  116.99478621   82.10689983  82.10689983    22.51313617   17.43044750  17.43044750  
921.00000000  116.77735226   81.96169227  81.96169227    22.48485713   17.43117609  17.43117609  
922.00000000  116.55835448   81.81536531  81.81536531    22.45662931   17.43190466  17.43190466  
923.00000000  116.33791299   81.66791292  81.66791292    22.42845068   17.43263319  17.43263319  
924.00000000  116.11589039   81.51934126  81.51934126    22.40032366   17.43335596  17.43335596  
925.00000000  115.89240700   81.36965651  81.36965651    22.37224620   17.43407870  17.43407870  
926.00000000  115.66741114   81.21885865  81.21885865    22.34421849   17.43479854  17.43479854  
927.00000000  115.44089397   81.06694764  81.06694764    22.31624296   17.43551548  17.43551548  
928.00000000  115.21293330   80.91392958  80.91392958    22.28831757   17.43622952  17.43622952  
929.00000000  114.98343359   80.75980436  80.75980436    22.26044474   17.43694354  17.43694354  
930.00000000  114.75242917   80.60457183  80.60457183    22.23262468   17.43765466  17.43765466  
931.00000000  114.51995459   80.44823802  80.44823802    22.20485532   17.43836288  17.43836288  
932.00000000  114.28600089   80.29080894  80.29080894    22.17713913   17.43906821  17.43906821  
933.00000000  114.05055896   80.13227814  80.13227814    22.14947403   17.43977351  17.43977351  
934.00000000  113.81366350   79.97265158  79.97265158    22.12186249   17.44047591  17.44047591  
935.00000000  113.57526139   79.81192893  79.81192893    22.09430470   17.44117542  17.44117542  
936.00000000  113.33538724   79.65011613  79.65011613    22.06680086   17.44187203  17.44187203  
937.00000000  113.09403167   79.48721910  79.48721910    22.03934890   17.44256575  17.44256575  
938.00000000  112.85122950   79.32323115  79.32323115    22.01195130   17.44325944  17.44325944  
939.00000000  112.60697137   79.15815814  79.15815814    21.98460825   17.44395024  17.44395024  
940.00000000  112.36124777   78.99200592  78.99200592    21.95731996   17.44463814  17.44463814  
941.00000000  112.11409367   78.82477402  78.82477402    21.93008664   17.44532316  17.44532316  
942.00000000  111.86545490   78.65646827  78.65646827    21.90290848   17.44600814  17.44600814  
943.00000000  111.61536633   78.48708811  78.48708811    21.87578341   17.44668736  17.44668736  
944.00000000  111.36386308   78.31663297  78.31663297    21.84871621   17.44736656  17.44736656  
945.00000000  111.11089056   78.14510861  78.14510861    21.82170250   17.44804287  17.44804287  
946.00000000  110.85648380   77.97251439  77.97251439    21.79474707   17.44871915  17.44871915  
947.00000000  110.60063291   77.79886246  77.79886246    21.76784785   17.44938967  17.44938967  
948.00000000  110.34337316   77.62414573  77.62414573    21.74100504   17.45006017  17.45006017  
949.00000000  110.08464925   77.44836990  77.44836990    21.71421884   17.45072491  17.45072491  
950.00000000  109.82454188   77.27153422  77.27153422    21.68748948   17.45138963  17.45138963  
951.00000000  109.56299558   77.09364436  77.09364436    21.66081716   17.45205432  17.45205432  
952.00000000  109.30004575   76.91470601  76.91470601    21.63420209   17.45271326  17.45271326  
953.00000000  109.03568223   76.73471835  76.73471835    21.60764679   17.45336930  17.45336930  
954.00000000  108.76989473   76.55368051  76.55368051    21.58114918   17.45402532  17.45402532  
955.00000000  108.50267278   76.37159812  76.37159812    21.55470946   17.45467846  17.45467846  
956.00000000  108.23409814   76.18847682  76.18847682    21.52833017   17.45532870  17.45532870  
957.00000000  107.96411441   76.00431567  76.00431567    21.50200921   17.45597605  17.45597605  
958.00000000  107.69271099   75.81912028  75.81912028    21.47574679   17.45662052  17.45662052  
959.00000000  107.41997021   75.63288967  75.63288967    21.44954545   17.45726496  17.45726496  
960.00000000  107.14578853   75.44562280  75.44562280    21.42340309   17.45790652  17.45790652  
961.00000000  106.87024843   75.25733187  75.25733187    21.39732226   17.45854232  17.45854232  
962.00000000  106.59329247   75.06801583  75.06801583    21.37130085   17.45917810  17.45917810  
963.00000000  106.31500364   74.87768025  74.87768025    21.34533907   17.45981100  17.45981100  
964.00000000  106.03532430   74.68631735  74.68631735    21.31943949   17.46044100  17.46044100  
965.00000000  105.75429069   74.49393935  74.49393935    21.29360233   17.46107099  17.46107099  
966.00000000  105.47184458   74.30054509  74.30054509    21.26782546   17.46169522  17.46169522  
967.00000000  105.18806967   74.10614010  74.10614010    21.24211148   17.46231943  17.46231943  
968.00000000  104.90295515   73.91072317  73.91072317    21.21646059   17.46293790  17.46293790  
969.00000000  104.61649010   73.71430662  73.71430662    21.19087068   17.46355634  17.46355634  
970.00000000  104.32866337   73.51688241  73.51688241    21.16534432   17.46417190  17.46417190  
971.00000000  104.03946367   73.31845607  73.31845607    21.13988174   17.46478457  17.46478457  
972.00000000  103.74892771   73.11902625  73.11902625    21.11448081   17.46539436  17.46539436  
973.00000000  103.45709256   72.91860531  72.91860531    21.08914413   17.46600412  17.46600412  
974.00000000  103.16389872   72.71719879  72.71719879    21.06387191   17.46660814  17.46660814  
975.00000000  102.86933459   72.51479159  72.51479159    21.03866441   17.46721214  17.46721214  
976.00000000  102.57348585   72.31140297  72.31140297    21.01352184   17.46781040  17.46781040  
977.00000000  102.27634135   72.10703156  72.10703156    20.98844206   17.46840863  17.46840863  
978.00000000  101.97784073   71.90167592  71.90167592    20.96343006   17.46900398  17.46900398  
979.00000000  101.67802122   71.69534155  71.69534155    20.93848132   17.46959358  17.46959358  
980.00000000  101.37692045   71.48803396  71.48803396    20.91360084   17.47018317  17.47018317  
981.00000000  101.07447749   71.27975168  71.27975168    20.88878407   17.47076987  17.47076987  
982.00000000  100.77077949   71.07050021  71.07050021    20.86403365   17.47135370  17.47135370  
983.00000000  100.46576531   70.86027801  70.86027801    20.83935220   17.47193464  17.47193464  
984.00000000  100.15942292   70.64909766  70.64909766    20.81473517   17.47251556  17.47251556  
985.00000000  99.85183524   70.43695763  70.43695763    20.79018759   17.47309074  17.47309074  
986.00000000  99.54294551   70.22385635  70.22385635    20.76570731   17.47366304  17.47366304  
987.00000000  99.23277180   70.00979931  70.00979931    20.74129456   17.47423532  17.47423532  
988.00000000  98.92132227   69.79479207  69.79479207    20.71694958   17.47480186  17.47480186  
989.00000000  98.60860003   69.57884017  69.57884017    20.69267262   17.47536552  17.47536552  
990.00000000  98.29460819   69.36194201  69.36194201    20.66846390   17.47592916  17.47592916  
991.00000000  97.97934987   69.14409592  69.14409592    20.64432610   17.47648992  17.47648992  
992.00000000  97.66283326   68.92530740  68.92530740    20.62025703   17.47704494  17.47704494  
993.00000000  97.34505637   68.70558929  68.70558929    20.59625694   17.47759995  17.47759995  
994.00000000  97.02603259   68.48493995  68.48493995    20.57232850   17.47814922  17.47814922  
995.00000000  96.70575991   68.26335034  68.26335034    20.54846953   17.47869846  17.47869846  
996.00000000  96.38424145   68.04084068  68.04084068    20.52468027   17.47924483  17.47924483  
997.00000000  96.06148552   67.81740190  67.81740190    20.50096339   17.47978547  17.47978547  
998.00000000  95.73749004   67.59304698  67.59304698    20.47731672   17.48032608  17.48032608  
999.00000000  95.41226860   67.36777420  67.36777420    20.45374293   17.48086096  17.48086096  
1000.00000000  95.08581913   67.14158175  67.14158175    20.43023984   17.48139583  17.48139583  
1001.00000000  94.75815005   66.91448274  66.91448274    20.40680769   17.48192781  17.48192781  
1002.00000000  94.42925924   66.68647539  66.68647539    20.38344917   17.48245406  17.48245406  
1003.00000000  94.09915515   66.45755788  66.45755788    20.36016454   17.48298030  17.48298030  
1004.00000000  93.76784630   66.22774343  66.22774343    20.33695159   17.48350079  17.48350079  
1005.00000000  93.43533058   65.99702266  65.99702266    20.31381057   17.48402128  17.48402128  
1006.00000000  93.10161116   65.76541644  65.76541644    20.29074666   17.48453602  17.48453602  
1007.00000000  92.76670200   65.53290776  65.53290776    20.26775518   17.48505076  17.48505076  
1008.00000000  92.43059558   65.29951761  65.29951761    20.24483638   17.48555976  17.48555976  
1009.00000000  92.09330595   65.06523649  65.06523649    20.22199298   17.48606588  17.48606588  
1010.00000000  91.75483638   64.83007018  64.83007018    20.19922523   17.48657199  17.48657199  
1011.00000000  91.41518473   64.59403223  64.59403223    20.17653340   17.48707237  17.48707237  
1012.00000000  91.07435973   64.35711305  64.35711305    20.15391525   17.48756987  17.48756987  
1013.00000000  90.73237019   64.11932626  64.11932626    20.13137601   17.48806450  17.48806450  
1014.00000000  90.38921396   63.88066218  63.88066218    20.10890847   17.48855626  17.48855626  
1015.00000000  90.04489436   63.64113450  63.64113450    20.08652036   17.48904228  17.48904228  
1016.00000000  89.69942586   63.40074921  63.40074921    20.06420943   17.48952830  17.48952830  
1017.00000000  89.35280074   63.15949651  63.15949651    20.04197346   17.49001144  17.49001144  
1018.00000000  89.00503357   62.91739028  62.91739028    20.01981518   17.49048884  17.49048884  
1019.00000000  88.65612218   62.67443658  62.67443658    19.99773737   17.49096338  17.49096338  
1020.00000000  88.30607567   62.43062550  62.43062550    19.97573528   17.49143505  17.49143505  
1021.00000000  87.95489185   62.18597913  62.18597913    19.95381167   17.49190384  17.49190384  
1022.00000000  87.60258558   61.94047949  61.94047949    19.93196679   17.49236977  17.49236977  
1023.00000000  87.24915472   61.69414883  61.69414883    19.91020090   17.49283282  17.49283282  
1024.00000000  86.89460858   61.44697714  61.44697714    19.88851427   17.49329014  17.49329014  
1025.00000000  86.53894499   61.19897058  61.19897058    19.86690716   17.49374745  17.49374745  
1026.00000000  86.18217333   60.95013536  60.95013536    19.84537981   17.49419904  17.49419904  
1027.00000000  85.82429726   60.70047776  60.70047776    19.82393251   17.49464775  17.49464775  
1028.00000000  85.46532045   60.45000414  60.45000414    19.80256549   17.49509360  17.49509360  
1029.00000000  85.10525248   60.19870430  60.19870430    19.78127903   17.49553372  17.49553372  
1030.00000000  84.74409124   59.94659290  59.94659290    19.76007338   17.49597096  17.49597096  
1031.00000000  84.38184639   59.69366801  59.69366801    19.73895134   17.49640535  17.49640535  
1032.00000000  84.01852177   59.43993607  59.43993607    19.71790810   17.49683686  17.49683686  
1033.00000000  83.65411526   59.18539516  59.18539516    19.69694900   17.49726550  17.49726550  
1034.00000000  83.28864268   58.93006024  58.93006024    19.67607176   17.49768842  17.49768842  
1035.00000000  82.92210803   58.67392095  58.67392095    19.65527665   17.49810847  17.49810847  
1036.00000000  82.55450321   58.41699239  58.41699239    19.63456646   17.49852279  17.49852279  
1037.00000000  82.18584428   58.15927269  58.15927269    19.61393637   17.49893711  17.49893711  
1038.00000000  81.81613533   57.90076856  57.90076856    19.59339174   17.49934570  17.49934570  
1039.00000000  81.44538047   57.64147812  57.64147812    19.57293284   17.49974857  17.49974857  
1040.00000000  81.07358386   57.38141685  57.38141685    19.55255482   17.50015143  17.50015143  
1041.00000000  80.70074349   57.12056547  57.12056547    19.53226305   17.50054856  17.50054856  
1042.00000000  80.32687595   56.85894828  56.85894828    19.51205525   17.50093997  17.50093997  
1043.00000000  79.95198559   56.59656350  56.59656350    19.49193423   17.50133138  17.50133138  
1044.00000000  79.57606424   56.33341815  56.33341815    19.47189770   17.50171420  17.50171420  
1045.00000000  79.19912878   56.06951043  56.06951043    19.45194592   17.50209702  17.50209702  
1046.00000000  78.82118370   55.80483850  55.80483850    19.43207915   17.50247411  17.50247411  
1047.00000000  78.44222715   55.53941843  55.53941843    19.41230280   17.50284548  17.50284548  
1048.00000000  78.06226361   55.27323946  55.27323946    19.39260942   17.50321399  17.50321399  
1049.00000000  77.68131049   55.00631782  55.00631782    19.37300441   17.50357963  17.50357963  
1050.00000000  77.29935964   54.73866093  54.73866093    19.35348547   17.50393956  17.50393956  
1051.00000000  76.91642217   54.47025794  54.47025794    19.33405545   17.50429376  17.50429376  
1052.00000000  76.53250290   54.20112545  54.20112545    19.31471460   17.50464510  17.50464510  
1053.00000000  76.14760666   53.93125254  53.93125254    19.29546061   17.50499357  17.50499357  
1054.00000000  75.76173836   53.66065598  53.66065598    19.27629373   17.50533347  17.50533347  
1055.00000000  75.37490299   53.38933414  53.38933414    19.25721683   17.50567337  17.50567337  
1056.00000000  74.98709889   53.11729474  53.11729474    19.23822757   17.50600468  17.50600468  
1057.00000000  74.59834449   52.84453614  52.84453614    19.21932881   17.50633314  17.50633314  
1058.00000000  74.20863157   52.57106619  52.57106619    19.20052083   17.50665588  17.50665588  
1059.00000000  73.81797207   52.29689283  52.29689283    19.18180127   17.50697575  17.50697575  
1060.00000000  73.42637128   52.02200496  52.02200496    19.16317301   17.50728991  17.50728991  
1061.00000000  73.03383462   51.74642017  51.74642017    19.14463371   17.50759835  17.50759835  
1062.00000000  72.64036757   51.47013697  51.47013697    19.12618624   17.50790107  17.50790107  
1063.00000000  72.24597567   51.19316361  51.19316361    19.10783086   17.50820094  17.50820094  
1064.00000000  71.85065762   50.91549862  50.91549862    19.08956521   17.50849508  17.50849508  
1065.00000000  71.45441904   50.63715039  50.63715039    19.07139219   17.50878065  17.50878065  
1066.00000000  71.05727971   50.35811752  50.35811752    19.05330942   17.50906337  17.50906337  
1067.00000000  70.65922445   50.07840852  50.07840852    19.03531980   17.50934036  17.50934036  
1068.00000000  70.26027327   49.79802205  49.79802205    19.01742359   17.50961450  17.50961450  
1069.00000000  69.86042513   49.51696679  49.51696679    18.99962105   17.50988007  17.50988007  
1070.00000000  69.45968615   49.23525160  49.23525160    18.98190981   17.51013992  17.51013992  
1071.00000000  69.05806253   48.95286508  48.95286508    18.96429276   17.51039406  17.51039406  
1072.00000000  68.65556059   48.66982638  48.66982638    18.94676753   17.51064248  17.51064248  
1073.00000000  68.25217945   48.38613438  48.38613438    18.92933702   17.51088233  17.51088233  
1074.00000000  67.84793291   48.10178791  48.10178791    18.91200148   17.51111932  17.51111932  
1075.00000000  67.44282023   47.81679621  47.81679621    18.89476118   17.51134775  17.51134775  
1076.00000000  67.03684808   47.53115820  47.53115820    18.87761637   17.51157046  17.51157046  
1077.00000000  66.63002326   47.24489390  47.24489390    18.86056468   17.51178746  17.51178746  
1078.00000000  66.22235272   46.95799187  46.95799187    18.84360634   17.51199874  17.51199874  
1079.00000000  65.81383593   46.67045104  46.67045104    18.82674693   17.51220146  17.51220146  
1080.00000000  65.40447997   46.38229188  46.38229188    18.80998139   17.51239561  17.51239561  
1081.00000000  64.99429206   46.09351364  46.09351364    18.79331264   17.51258405  17.51258405  
1082.00000000  64.58327957   45.80410462  45.80410462    18.77674093   17.51276392  17.51276392  
1083.00000000  64.17145004   45.51409672  45.51409672    18.76026386   17.51293807  17.51293807  
1084.00000000  63.75879547   45.22347842  45.22347842    18.74388434   17.51310367  17.51310367  
1085.00000000  63.34533132   44.93224900  44.93224900    18.72760262   17.51326069  17.51326069  
1086.00000000  62.93106546   44.64041890  44.64041890    18.71141897   17.51341200  17.51341200  
1087.00000000  62.51599795   44.34798755  44.34798755    18.69533097   17.51355190  17.51355190  
1088.00000000  62.10013688   44.05497702  44.05497702    18.67934153   17.51368608  17.51368608  
1089.00000000  61.68349050   43.76136424  43.76136424    18.66344823   17.51380884  17.51380884  
1090.00000000  61.26605912   43.46718302  43.46718302    18.64765669   17.51392303  17.51392303  
1091.00000000  60.84784302   43.17241017  43.17241017    18.63195910   17.51402866  17.51402866  
1092.00000000  60.42885900   42.87706846  42.87706846    18.61636377   17.51412573  17.51412573  
1093.00000000  60.00910764   42.58114606  42.58114606    18.60086557   17.51421137  17.51421137  
1094.00000000  59.58859790   42.28466625  42.28466625    18.58546744   17.51428845  17.51428845  
1095.00000000  59.16733051   41.98761722  41.98761722    18.57016694   17.51435126  17.51435126  
1096.00000000  58.74530620   41.69001079  41.69001079    18.55496699   17.51440835  17.51440835  
1097.00000000  58.32254281   41.39185910  41.39185910    18.53986785   17.51445118  17.51445118  
1098.00000000  57.89904144   41.09315028  41.09315028    18.52486707   17.51448258  17.51448258  
1099.00000000  57.47480317   40.79389660  40.79389660    18.50996759   17.51450256  17.51450256  
1100.00000000  57.04983786   40.49411068  40.49411068    18.49516694   17.51451113  17.51451113  
1101.00000000  56.62414679   40.19378061  40.19378061    18.48046807   17.51450542  17.51450542  
1102.00000000  56.19774017   39.89291917  39.89291917    18.46586851   17.51448829  17.51448829  
1103.00000000  55.77061951   39.59153950  39.59153950    18.45136851   17.51445689  17.51445689  
1104.00000000  55.34280441   39.28962968  39.28962968    18.43697101   17.51441121  17.51441121  
1105.00000000  54.91427865   38.98721585  38.98721585    18.42267353   17.51435126  17.51435126  
1106.00000000  54.48506217   38.68427329  38.68427329    18.40847902   17.51427418  17.51427418  
1107.00000000  54.05515702   38.38082855  38.38082855    18.39438501   17.51418282  17.51418282  
1108.00000000  53.62456527   38.07688275  38.07688275    18.38039173   17.51407720  17.51407720  
1109.00000000  53.19329845   37.77243704  37.77243704    18.36649939   17.51395158  17.51395158  
1110.00000000  52.76135897   37.46750592  37.46750592    18.35270825   17.51380884  17.51380884  
1111.00000000  52.32875882   37.16207744  37.16207744    18.33901851   17.51364611  17.51364611  
1112.00000000  51.89550077   36.85616638  36.85616638    18.32543315   17.51346625  17.51346625  
1113.00000000  51.46157790   36.54977428  36.54977428    18.31194692   17.51326355  17.51326355  
1114.00000000  51.02701245   36.24291655  36.24291655    18.29856279   17.51304086  17.51304086  
1115.00000000  50.59180764   35.93559517  35.93559517    18.28528097   17.51279532  17.51279532  
1116.00000000  50.15596674   35.62779814  35.62779814    18.27210169   17.51252695  17.51252695  
1117.00000000  49.71949316   35.31955549  35.31955549    18.25902243   17.51223572  17.51223572  
1118.00000000  49.28239036   35.01085546  35.01085546    18.24604615   17.51191594  17.51191594  
1119.00000000  48.84467218   34.70170025  34.70170025    18.23317032   17.51157046  17.51157046  
1120.00000000  48.40634256   34.39212119  34.39212119    18.22039517   17.51119642  17.51119642  
1121.00000000  47.96740560   34.08209207  34.08209207    18.20772364   17.51079381  17.51079381  
1122.00000000  47.52786551   33.77164491  33.77164491    18.19515320   17.51035694  17.51035694  
1123.00000000  47.08773726   33.46076807  33.46076807    18.18268407   17.50988578  17.50988578  
1124.00000000  46.64701491   33.14947963  33.14947963    18.17031645   17.50938320  17.50938320  
1125.00000000  46.20571393   32.83778312  32.83778312    18.15804780   17.50884062  17.50884062  
1126.00000000  45.76382851   32.52568216  32.52568216    18.14588108   17.50825805  17.50825805  
1127.00000000  45.32137465   32.21318053  32.21318053    18.13381648   17.50763262  17.50763262  
1128.00000000  44.87836895   31.90029780  31.90029780    18.12184869   17.50696147  17.50696147  
1129.00000000  44.43479492   31.58702265  31.58702265    18.10998343   17.50624460  17.50624460  
1130.00000000  43.99066947   31.27337686  31.27337686    18.09821538   17.50547629  17.50547629  
1131.00000000  43.54601015   30.95936369  30.95936369    18.08654749   17.50465081  17.50465081  
1132.00000000  43.10080046   30.64498980  30.64498980    18.07497994   17.50376817  17.50376817  
1133.00000000  42.65507004   30.33026706  30.33026706    18.06350741   17.50282263  17.50282263  
1134.00000000  42.20880240   30.01520281  30.01520281    18.05213284   17.50180848  17.50180848  
1135.00000000  41.76202821   29.69980808  29.69980808    18.04085641   17.50072284  17.50072284  
1136.00000000  41.31473103   29.38409093  29.38409093    18.02967554   17.49955714  17.49955714  
1137.00000000  40.86694263   29.06806323  29.06806323    18.01858763   17.49830563  17.49830563  
1138.00000000  40.41864669   28.75173560  28.75173560    18.00759562   17.49696259  17.49696259  
1139.00000000  39.96986365   28.43512265  28.43512265    17.99669692   17.49551943  17.49551943  
1140.00000000  39.52058957   28.11823608  28.11823608    17.98589169   17.49396753  17.49396753  
1141.00000000  39.07084591   27.80108991  27.80108991    17.97517733   17.49229545  17.49229545  
1142.00000000  38.62062920   27.48370062  27.48370062    17.96455121   17.49049456  17.49049456  
1143.00000000  38.16996201   27.16608547  27.16608547    17.95401348   17.48854768  17.48854768  
1144.00000000  37.71882819   26.84826251  26.84826251    17.94356152   17.48644332  17.48644332  
1145.00000000  37.26725104   26.53025443  26.53025443    17.93319548   17.48416426  17.48416426  
1146.00000000  36.81524141   26.21208500  26.21208500    17.92290992   17.48169042  17.48169042  
1147.00000000  36.36279692   25.89377918  25.89377918    17.91270499   17.47900169  17.47900169  
1148.00000000  35.90992899   25.57536706  25.57536706    17.90258082   17.47606935  17.47606935  
1149.00000000  35.45666369   25.25688421  25.25688421    17.89252917   17.47286754  17.47286754  
1150.00000000  35.00298559   24.93836603  24.93836603    17.88255015   17.46935889  17.46935889  
1151.00000000  34.54890736   24.61986393  24.61986393    17.87263831   17.46550314  17.46550314  
1152.00000000  34.09445703   24.30142383  24.30142383    17.86279373   17.46125425  17.46125425  
1153.00000000  33.63961950   23.98311281  23.98311281    17.85300535   17.45655178  17.45655178  
1154.00000000  33.18443912   23.66500158  23.66500158    17.84327604   17.45132946  17.45132946  
1155.00000000  32.72890160   23.34717970  23.34717970    17.83359470   17.44550085  17.44550085  
1156.00000000  32.27302279   23.02975250  23.02975250    17.82395579   17.43896499  17.43896499  
1157.00000000  31.81681945   22.71285099  22.71285099    17.81435376   17.43159775  17.43159775  
1158.00000000  31.36031250   22.39663591  22.39663591    17.80478026   17.42324023  17.42324023  
1159.00000000  30.90350789   22.08131110  22.08131110    17.79522408   17.41369289  17.41369289  
1160.00000000  30.44642672   21.76712889  21.76712889    17.78567682   17.40270956  17.40270956  
1161.00000000  29.98908468   21.45442146  21.45442146    17.77612444   17.38996550  17.38996550  
1162.00000000  29.53150521   21.14361369  21.14361369    17.76655566   17.37503381  17.37503381  
1163.00000000  29.07370977   20.83527298  20.83527298    17.75695075   17.35735579  17.35735579  
1164.00000000  28.61572295   20.53015830  20.53015830    17.74728993   17.33617605  17.33617605  
1165.00000000  28.15757447   20.22930300  20.22930300    17.73755620   17.31046793  17.31046793  
1166.00000000  27.69929783   19.93412652  19.93412652    17.72771559   17.27881362  17.27881362  
1167.00000000  27.24093060   19.64659767  19.64659767    17.71773970   17.23924882  17.23924882  
1168.00000000  26.78251855   19.36943727  19.36943727    17.70758877   17.18906047  17.18906047  
1169.00000000  26.32411252   19.10632618  19.10632618    17.69722012   17.12456715  17.12456715  
1170.00000000  25.86577468   18.86198823  18.86198823    17.68657118   17.04105631  17.04105631  
1171.00000000  25.40758548   18.64184808  18.64184808    17.67557637   16.93310072  16.93310072  
1172.00000000  24.94963527   18.45094307  18.45094307    17.66414730   16.79567206  16.79567206  
1173.00000000  24.49203952   18.29217866  18.29217866    17.65217267   16.62586840  16.62586840  
1174.00000000  24.03494539   18.16500757  18.16500757    17.63951530   16.42424123  16.42424123  
1175.00000000  23.57854321   18.06571615  18.06571615    17.62599217   16.19451142  16.19451142  
1176.00000000  23.12307722   17.98902443  17.98902443    17.61135997   15.94196349  15.94196349  
1177.00000000  22.66887734   17.92968488  17.92968488    17.59529767   15.67184418  15.67184418  
1178.00000000  22.21639485   17.88332463  17.88332463    17.57736613   15.38853794  15.38853794  
1179.00000000  21.76625370   17.84660472  17.84660472    17.55693595   15.09538009  15.09538009  
1180.00000000  21.31935975   17.81708450  17.81708450    17.53312009   14.79482680  14.79482680  
1181.00000000  20.87704721   17.79299862  17.79299862    17.50457940   14.48864038  14.48864038  
1182.00000000  20.44135759   17.77307233  17.77307233    17.46928734   14.17810284  14.17810284  
1183.00000000  20.01550149   17.75637914  17.75637914    17.42403512   13.86414440  13.86414440  
1184.00000000  19.60465761   17.74223492  17.74223492    17.36365457   13.54745364  13.54745364  
1185.00000000  19.21717721   17.73012690  17.73012690    17.27979456   13.22855245  13.22855245  
1186.00000000  18.86581300   17.71966704  17.71966704    17.15971736   12.90782708  12.90782708  
1187.00000000  18.56677947   17.71056182  17.71056182    16.98720695   12.58557905  12.58557905  
1188.00000000  18.33289666   17.70257608  17.70257608    16.74945372   12.26205122  12.26205122  
1189.00000000  18.16386798   17.69552768  17.69552768    16.44675956   11.93742435  11.93742435  
1190.00000000  18.04658693   17.68927076  17.68927076    16.09224037   11.61185601  11.61185601  
1191.00000000  17.96498539   17.68368740  17.68368740    15.70196485   11.28546410  11.28546410  
1192.00000000  17.90657980   17.67868491  17.67868491    15.28843027   10.95834842  10.95834842  
1193.00000000  17.86323039   17.67418456  17.67418456    14.85977793   10.63059265  10.63059265  
1194.00000000  17.82989624   17.67011885  17.67011885    14.42106099   10.30226674  10.30226674  
1195.00000000  17.80344349   17.66643428  17.66643428    13.97541055   9.97343120  9.97343120  
1196.00000000  17.78188685   17.66308580  17.66308580    13.52482902   9.64413552  9.64413552  
1197.00000000  17.76392412   17.66003681  17.66003681    13.07061973   9.31442269  9.31442269  
1198.00000000  17.74867601   17.65725347  17.65725347    12.61366719   8.98433136  8.98433136  
1199.00000000  17.73553213   17.65470759  17.65470759    12.15459584   8.65389334  8.65389334  
1200.00000000  17.72405992   17.65237661  17.65237661    11.69384026   8.32313943  8.32313943  
1201.00000000  17.71393519   17.65023513  17.65023513    11.23173183   7.99209359  7.99209359  
1202.00000000  17.70492869   17.64827187  17.64827187    10.76850500   7.66078064  7.66078064  
1203.00000000  17.69685565   17.64646424  17.64646424    10.30435830   7.32922097  7.32922097  
1204.00000000  17.68958168   17.64480377  17.64480377    9.83942732   6.99743310  6.99743310  
1205.00000000  17.68299748   17.64327634  17.64327634    9.37383113   6.66543472  6.66543472  
1206.00000000  17.67701615   17.64187348  17.64187348    8.90766299   6.33324167  6.33324167  
1207.00000000  17.67157039   17.64058389  17.64058389    8.44099876   6.00086827  6.00086827  
1208.00000000  17.66660409   17.63939908  17.63939908    7.97390118   5.66832956  5.66832956  
1209.00000000  17.66207236   17.63831341  17.63831341    7.50642392   5.33563679  5.33563679  
1210.00000000  17.65793872   17.63731839  17.63731839    7.03861208   5.00280221  5.00280221  
1211.00000000  17.65417231   17.63641120  17.63641120    6.57050379   4.66983726  4.66983726  
1212.00000000  17.65074219   17.63558335  17.63558335    6.10213405   4.33675339  4.33675339  
1213.00000000  17.64763440   17.63483201  17.63483201    5.63353175   4.00356091  4.00356091  
1214.00000000  17.64482644   17.63415436  17.63415436    5.16472458   3.67026838  3.67026838  
1215.00000000  17.64230427   17.63354757  17.63354757    4.69573530   3.33688477  3.33688477  
1216.00000000  17.64005385   17.63300598  17.63300598    4.22658728   3.00342188  3.00342188  
1217.00000000  17.63806679   17.63252676  17.63252676    3.75729956   2.66988633  2.66988633  
1218.00000000  17.63633182   17.63210991  17.63210991    3.28788990   2.33628723  2.33628723  
1219.00000000  17.63484052   17.63175261  17.63175261    2.81837772   2.00263327  2.00263327  
1220.00000000  17.63359011   17.63145201  17.63145201    2.34877798   1.66893199  1.66893199  
1221.00000000  17.63257213   17.63120813  17.63120813    1.87910670   1.33519212  1.33519212  
1222.00000000  17.63178664   17.63102096  17.63102096    1.40937930   1.00142099  1.00142099  
1223.00000000  17.63122514   17.63088483  17.63088483    0.93960465   0.66762684  0.66762684  
1224.00000000  17.63087916   17.63080543  17.63080543    0.46978346   0.33381732  0.33381732  
1225.00000000  17.63091036   17.63080543  17.63079125    0.52922387   0.33193795  0.21990157  
1226.00000000  17.63124499   17.63086215  17.63082528    1.02888969   0.58428101  0.44370080  
1227.00000000  17.63185470   17.63094722  17.63089334    1.56637895   0.83611058  0.69586076  
1228.00000000  17.63273376   17.63106350  17.63099260    2.11064729   1.09225043  0.95414024  
1229.00000000  17.63388783   17.63121380  17.63112872    2.65719269   1.35077681  1.21462422  
1230.00000000  17.63532534   17.63140097  17.63129604    3.20471840   1.61064552  1.47612737  
1231.00000000  17.63705191   17.63161932  17.63149738    3.75269770   1.87131692  1.73816944  
1232.00000000  17.63908444   17.63187171  17.63173559    4.30086968   2.13249174  2.00051793  
1233.00000000  17.64143418   17.63216096  17.63200783    4.84907620   2.39399081  2.26304419  
1234.00000000  17.64412367   17.63248990  17.63231409    5.39721039   2.65569991  2.52567080  
1235.00000000  17.64717258   17.63285286  17.63266004    5.94519133   2.91754177  2.78834664  
1236.00000000  17.65060905   17.63325551  17.63304568    6.49294694   3.17946222  3.05103589  
1237.00000000  17.65446686   17.63369785  17.63346818    7.04040908   3.44141977  3.31371091  
1238.00000000  17.65879101   17.63417988  17.63393320    7.58750815   3.70338224  3.57635289  
1239.00000000  17.66362930   17.63470726  17.63443790    8.13416929   3.96532596  3.83894126  
1240.00000000  17.66904921   17.63527998  17.63498795    8.68030760   4.22722959  4.10146437  
1241.00000000  17.67513225   17.63589521  17.63558618    9.22582191   4.48907451  4.36390651  
1242.00000000  17.68197953   17.63656146  17.63622692    9.77059312   4.75084519  4.62625767  
1243.00000000  17.68972866   17.63727870  17.63692150    10.31447042   5.01252731  4.88850488  
1244.00000000  17.69855361   17.63804694  17.63766708    10.85726024   5.27410846  5.15063880  
1245.00000000  17.70869278   17.63887468  17.63846649    11.39871923   5.53557404  5.41264815  
1246.00000000  17.72046557   17.63975907  17.63932538    11.93850493   5.79691383  5.67452377  
1247.00000000  17.73431983   17.64070577  17.64024376    12.47616528   6.05811604  5.93625471  
1248.00000000  17.75089575   17.64171760  17.64122728    13.01104146   6.31916846  6.19783107  
1249.00000000  17.77113952   17.64280023  17.64227593    13.54217855   6.58006003  6.45924299  
1250.00000000  17.79649685   17.64395647  17.64340103    14.06811288   6.84077993  6.72047915  
1251.00000000  17.82927088   17.64519198  17.64460257    14.58653831   7.10131537  6.98152992  
1252.00000000  17.87326215   17.64651524  17.64588621    15.09363442   7.36165538  7.24238290  
1253.00000000  17.93501882   17.64792622  17.64725758    15.58284634   7.62178654  7.50302672  
1254.00000000  18.02597293   17.64943342  17.64872233    16.04273356   7.88169652  7.76344962  
1255.00000000  18.16506813   17.65104813  17.65028895    16.45433378   8.14137212  8.02363945  
1256.00000000  18.37736107   17.65277315  17.65196590    16.79258765   8.40079937  8.28358195  
1257.00000000  18.67970289   17.65461979  17.65376164    17.04062499   8.65996247  8.54326284  
1258.00000000  19.06402896   17.65660216  17.65568464    17.20650749   8.91884634  8.80266721  
1259.00000000  19.50589654   17.65872589  17.65774618    17.31466142   9.17743374  9.06177852  
1260.00000000  19.98311787   17.66100507  17.65995753    17.38726545   9.43570559  9.32057938  
1261.00000000  20.48148676   17.66345663  17.66233563    17.43851485   9.69364225  9.57905058  
1262.00000000  20.99280115   17.66609464  17.66489173    17.47660436   9.95122153  9.83717083  
1263.00000000  21.51233135   17.66893885  17.66764840    17.50624746   10.20841809  10.09491951  
1264.00000000  22.03726843   17.67200894  17.67061968    17.53024814   10.46520903  10.35226545  
1265.00000000  22.56586803   17.67533027  17.67383660    17.55034188   10.72156705  10.60918470  
1266.00000000  23.09700197   17.67893379  17.67731597    17.56764071   10.97744961  10.86564770  
1267.00000000  23.62991325   17.68284479  17.68109725    17.58289225   11.23282244  11.12161409  
1268.00000000  24.16407457   17.68710547  17.68520851    17.59661615   11.48764989  11.37705146  
1269.00000000  24.69911334   17.69175797  17.68969191    17.60917375   11.74187804  11.63190440  
1270.00000000  25.23474787   17.69685000  17.69459805    17.62083710   11.99545331  11.88612637  
1271.00000000  25.77077414   17.70244616  17.69997740    17.63180082   12.24830601  12.13965403  
1272.00000000  26.30702758   17.70861090  17.70590015    17.64221641   12.50036799  12.39242107  
1273.00000000  26.84338466   17.71543113  17.71244195    17.65220100   12.75154893  12.64433865  
1274.00000000  27.37974434   17.72300765  17.71969526    17.66184305   13.00173835  12.89531310  
1275.00000000  27.91602407   17.73145792  17.72777482    17.67121671   13.25081884  13.14522727  
1276.00000000  28.45215633   17.74093571  17.73681482    17.68038178   13.49862956  13.39393519  
1277.00000000  28.98808203   17.75161401  17.74698002    17.68937817   13.74498818  13.64127193  
1278.00000000  29.52375484   17.76372146  17.75847685    17.69825415   13.98966404  13.88702272  
1279.00000000  30.05913339   17.77753076  17.77156155    17.70703532   14.23238209  14.13093061  
1280.00000000  30.59418082   17.79339484  17.78654829    17.71574723   14.47278135  14.37267199  
1281.00000000  31.12886281   17.81175455  17.80384228    17.72441819   14.71041808  14.61184109  
1282.00000000  31.66314893   17.83317134  17.82395018    17.73305952   14.94472482  14.84792241  
1283.00000000  32.19701850   17.85836779  17.84752924    17.74169383   15.17497282  15.08025530  
1284.00000000  32.73045982   17.88826710  17.87541328    17.75033239   15.40023701  15.30800118  
1285.00000000  33.26341835   17.92405646  17.90867946    17.75898927   15.61932137  15.53007727  
1286.00000000  33.79590212   17.96723407  17.94869912    17.76767008   15.83072645  15.74510718  
1287.00000000  34.32787497   18.01966148  17.99718589    17.77638602   16.03258245  15.95137298  
1288.00000000  34.85934595   18.08353948  18.05622053    17.78514549   16.22268782  16.14679225  
1289.00000000  35.39026702   18.16129951  18.12817145    17.79395403   16.39860055  16.32898650  
1290.00000000  35.92063474   18.25530882  18.21548517    17.80281719   16.55795579  16.49550545  
1291.00000000  36.45044581   18.36742225  18.32029203    17.81174332   16.69888918  16.64421822  
1292.00000000  36.97967009   18.49850805  18.44391227    17.82073511   16.82052615  16.77379504  
1293.00000000  37.50829242   18.64817417  18.58646820    17.82979809   16.92325619  16.88410791  
1294.00000000  38.03631160   18.81489569  18.74684240    17.83893214   17.00860077  16.97627168  
1295.00000000  38.56371351   18.99640756  18.92300452    17.84814276   17.07881729  17.05231363  
1296.00000000  39.09047198   19.19022147  19.11248545    17.85743543   17.13639402  17.11469544  
1297.00000000  39.61660006   19.39396556  19.31283511    17.86681001   17.18368994  17.16586438  
1298.00000000  40.14206024   19.60559869  19.52185442    17.87626639   17.22274949  17.20800976  
1299.00000000  40.66685382   19.82343563  19.73771517    17.88581281   17.25524558  17.24296088  
1300.00000000  41.19095775   20.04614177  19.95894536    17.89544635   17.28251428  17.27218284  
1301.00000000  41.71438601   20.27267373  20.18439001    17.90516964   17.30559447  17.29682630  
1302.00000000  42.23709270   20.50220964  20.41314283    17.91498535   17.32529653  17.31779143  
1303.00000000  42.75910429   20.73411440  20.64449806    17.92489331   17.34225764  17.33577803  
1304.00000000  43.28037662   20.96788974  20.87791177    17.93489615   17.35696690  17.35133136  
1305.00000000  43.80091323   21.20313892  21.11294390    17.94499652   17.36981865  17.36488123  
1306.00000000  44.32071750   21.43954990  21.34925291    17.95519145   17.38112194  17.37676610  
1307.00000000  44.83975914   21.67687247  21.58656527    17.96548357   17.39111842  17.38725395  
1308.00000000  45.35803126   21.91489904  21.82465807    17.97587550   17.40001437  17.39656288  
1309.00000000  45.87552724   22.15346474  22.06335197    17.98636428   17.40796657  17.40487001  
1310.00000000  46.39224073   22.39243399  22.30249762    17.99695530   17.41510838  17.41231461  
1311.00000000  46.90815494   22.63169017  22.54197196    18.00764282   17.42154987  17.41902121  
1312.00000000  47.42326433   22.87113902  22.78167465    18.01843500   17.42738362  17.42508250  
1313.00000000  47.93755313   23.11069882  23.02151602    18.02932611   17.43268195  17.43058519  
1314.00000000  48.45102682   23.35029978  23.26142515    18.04031873   17.43751416  17.43559291  
1315.00000000  48.96364978   23.58988554  23.50133826    18.05141269   17.44193223  17.44016628  
1316.00000000  49.47543835   23.82940201  23.74120048    18.06261055   17.44598235  17.44435439  
1317.00000000  49.98636814   24.06880554  23.98096745    18.07391214   17.44970487  17.44820048  
1318.00000000  50.49643552   24.30805833  24.22059454    18.08531448   17.45313439  17.45173917  
1319.00000000  51.00562714   24.54712610  24.46004906    18.09682016   17.45629972  17.45500501  
1320.00000000  51.51393986   24.78597789  24.69929756    18.10842898   17.45922679  17.45802108  
1321.00000000  52.02135139   25.02458591  24.93830989    18.12014073   17.46193861  17.46081327  
1322.00000000  52.52786879   25.26292540  25.17706297    18.13195797   17.46445819  17.46340459  
1323.00000000  53.03347056   25.50097449  25.41553265    18.14387776   17.46679707  17.46580946  
1324.00000000  53.53815462   25.73871597  25.65369954    18.15590262   17.46897536  17.46804797  
1325.00000000  54.04190966   25.97612750  25.89154302    18.16802961   17.47100169  17.47013165  
1326.00000000  54.54472477   26.21319515  26.12904705    18.18026127   17.47289615  17.47207486  
1327.00000000  55.04658936   26.44990170  26.36619426    18.19259465   17.47466166  17.47388623  
1328.00000000  55.54749319   26.68623241  26.60297164    18.20503502   17.47631254  17.47558010  
1329.00000000  56.04743527   26.92217673  26.83936288    18.21757668   17.47785742  17.47716510  
1330.00000000  56.54640572   27.15772082  27.07535780    18.23022490   17.47930205  17.47864697  
1331.00000000  57.04438623   27.39285308  27.31094469    18.24297399   17.48065502  17.48003146  
1332.00000000  57.54137642   27.62756232  27.54611043    18.25582921   17.48192209  17.48133290  
1333.00000000  58.03735866   27.86183770  27.78084592    18.26878485   17.48310899  17.48254844  
1334.00000000  58.53234149   28.09567048  28.01513876    18.28184619   17.48422432  17.48368954  
1335.00000000  59.02629075   28.32905223  28.24898228    18.29501298   17.48526808  17.48475908  
1336.00000000  59.51921538   28.56197122  28.48236647    18.30827955   17.48624602  17.48575992  
1337.00000000  60.01110731   28.79442133  28.71528339    18.32165113   17.48716672  17.48670066  
1338.00000000  60.50194212   29.02639316  28.94772357    18.33512749   17.48802733  17.48758131  
1339.00000000  60.99172895   29.25788099  29.17967786    18.34870295   17.48883358  17.48840759  
1340.00000000  61.48045218   29.48887417  29.41114245    18.36238547   17.48958833  17.48918237  
1341.00000000  61.96809663   29.71936742  29.64210688    18.37616935   17.49029731  17.48990852  
1342.00000000  62.45466356   29.94935225  29.87256434    18.39005438   17.49096052  17.49058604  
1343.00000000  62.94013823   30.17882370  30.10250820    18.40404303   17.49158083  17.49122351  
1344.00000000  63.42450630   30.40777532  30.33193367    18.41813237   17.49216110  17.49181523  
1345.00000000  63.90777730   30.63619918  30.56083114    18.43232487   17.49270134  17.49237262  
1346.00000000  64.38992934   30.86408755  30.78919453    18.44662029   17.49320725  17.49288998  
1347.00000000  64.87094881   31.09143773  31.01701952    18.46101568   17.49367886  17.49337303  
1348.00000000  65.35083779   31.31824229  31.24430028    18.47551352   17.49411615  17.49382177  
1349.00000000  65.82959061   31.54449397  31.47102795    18.49011357   17.49452200  17.49423619  
1350.00000000  66.30718664   31.77019043  31.69719230    18.50481289   17.49489926  17.49462489  
1351.00000000  66.78362823   31.99532778  31.92281316    18.51961393   17.49524793  17.49498214  
1352.00000000  67.25889532   32.21988516  32.14784596    18.53451645   17.49556801  17.49531080  
1353.00000000  67.73299048   32.44387461  32.37231842    18.54951751   17.49586237  17.49561374  
1354.00000000  68.20590150   32.66727721  32.59619610    18.56461958   17.49613100  17.49589380  
1355.00000000  68.67761644   32.89010489  32.81950639    18.57982239   17.49637963  17.49614815  
1356.00000000  69.14813085   33.11233909  33.04221542    18.59512571   17.49660253  17.49637963  
1357.00000000  69.61743316   33.33397666  33.26433526    18.61052659   17.49680257  17.49658824  
1358.00000000  70.08551919   33.55501453  33.48584776    18.62602749   17.49698260  17.49677399  
1359.00000000  70.55237771   33.77544966  33.70675007    18.64162815   17.49714262  17.49693973  
1360.00000000  71.01799772   33.99527908  33.92705410    18.65732832   17.49728550  17.49708833  
1361.00000000  71.48238244   34.21448524  34.14674216    18.67312507   17.49740838  17.49721692  
1362.00000000  71.94550716   34.43306550  34.36579695    18.68902084   17.49751125  17.49732551  
1363.00000000  72.40738222   34.65103173  34.58424497    18.70501537   17.49759698  17.49741695  
1364.00000000  72.86798337   34.86836675  34.80205454    18.72110841   17.49766842  17.49749411  
1365.00000000  73.32730733   35.08505380  35.01922329    18.73729703   17.49772271  17.49755411  
1366.00000000  73.78535085   35.30111896  35.23576308    18.75358366   17.49775986  17.49759698  
1367.00000000  74.24209722   35.51653136  35.45164312    18.76996803   17.49778557  17.49762555  
1368.00000000  74.69754347   35.73130280  35.66688941    18.78644990   17.49779415  17.49763698  
1369.00000000  75.15168661   35.94541695  35.88147154    18.80302635   17.49778843  17.49763698  
1370.00000000  75.60451045   36.15887166  36.09540137    18.81969979   17.49776843  17.49762270  
1371.00000000  76.05600568   36.37166480  36.30867665    18.83646995   17.49773700  17.49759412  
1372.00000000  76.50617622   36.58378056  36.52128147    18.85333392   17.49769413  17.49755411  
1373.00000000  76.95499984   36.79524426  36.73320024    18.87029412   17.49763698  17.49749982  
1374.00000000  77.40247412   37.00602654  36.94445831    18.88735026   17.49756554  17.49743410  
1375.00000000  77.84859665   37.21612554  37.15502658    18.90450211   17.49748553  17.49735694  
1376.00000000  78.29335221   37.42553941  37.36491670    18.92174675   17.49739409  17.49726550  
1377.00000000  78.73673857   37.63426630  37.57411343    18.93908657   17.49729122  17.49716548  
1378.00000000  79.17874083   37.84230437  37.78261505    18.95652131   17.49717692  17.49705404  
1379.00000000  79.61935694   38.04963863  37.99043301    18.97404807   17.49705118  17.49693402  
1380.00000000  80.05857231   38.25628053  38.19753919    18.99166923   17.49691687  17.49680257  
1381.00000000  80.49639122   38.46221522  38.40393209    19.00938189   17.49677113  17.49665968  
1382.00000000  80.93279311   38.66744108  38.60962315    19.02718844   17.49661682  17.49650822  
1383.00000000  81.36777618   38.87194361  38.81459777    19.04508861   17.49645393  17.49634533  
1384.00000000  81.80133862   39.07573416  39.01885442    19.06308212   17.49628246  17.49617673  
1385.00000000  82.23346034   39.27879835  39.22239156    19.08116611   17.49609957  17.49599668  
1386.00000000  82.66414579   39.48114740  39.42519499    19.09934030   17.49590809  17.49580807  
1387.00000000  83.09337519   39.68275444  39.62727596    19.11760707   17.49570805  17.49561088  
1388.00000000  83.52114702   39.88363073  39.82860781    19.13596614   17.49550228  17.49540511  
1389.00000000  83.94745976   40.08377477  40.02921433    19.15441463   17.49528508  17.49519077  
1390.00000000  84.37229403   40.28317267  40.22906909    19.17295491   17.49506216  17.49497071  
1391.00000000  84.79565437   40.48182308  40.42818324    19.19158409   17.49483067  17.49473921  
1392.00000000  85.21752167   40.67971239  40.62653074    19.21030192   17.49459059  17.49450199  
1393.00000000  85.63789465   40.87686387  40.82413502    19.22911334   17.49434480  17.49425906  
1394.00000000  86.05676615   41.07325164  41.02098244    19.24801029   17.49409043  17.49400469  
1395.00000000  86.47412908   41.26887447  41.21705957    19.26699769   17.49382748  17.49374460  
1396.00000000  86.88997065   41.46373114  41.41237738    19.28607529   17.49356167  17.49347878  
1397.00000000  87.30428970   41.65782039  41.60692250    19.30524022   17.49328443  17.49320439  
1398.00000000  87.71707929   41.85112902  41.80068181    19.32449223   17.49300146  17.49292428  
1399.00000000  88.12832689   42.04366778  41.99367810    19.34383364   17.49271277  17.49263559  
1400.00000000  88.53802573   42.23542352  42.18587441    19.36326161   17.49241836  17.49234404  
1401.00000000  88.94617474   42.42639509  42.37729345    19.38277586   17.49211537  17.49204105  
1402.00000000  89.35276157   42.61656955  42.56792220    19.40237872   17.49180951  17.49173519  
1403.00000000  89.75777961   42.80595753  42.75775953    19.42206735   17.49149508  17.49142361  
1404.00000000  90.16122226   42.99454617  42.94679266    19.44184148   17.49117206  17.49110345  
1405.00000000  90.56307747   43.18233435  43.13503217    19.46170342   17.49084618  17.49077757  
1406.00000000  90.96334976   43.36932095  43.32245376    19.48165034   17.49051457  17.49044596  
1407.00000000  91.36202165   43.55549334  43.50907951    19.50168198   17.49017724  17.49010863  
1408.00000000  91.75908674   43.74086190  43.69488528    19.52179807   17.48983133  17.48976558  
1409.00000000  92.15454411   43.92540267  43.87987010    19.54200092   17.48948255  17.48941680  
1410.00000000  92.54838194   44.10913738  44.06404430    19.56228514   17.48912805  17.48906516  
1411.00000000  92.94059393   44.29204217  44.24738410    19.58265559   17.48876496  17.48870493  
1412.00000000  93.33117914   44.47411607  44.42989984    19.60310945   17.48839901  17.48833897  
1413.00000000  93.72012057   44.65536922  44.61159042    19.62364900   17.48803019  17.48797015  
1414.00000000  94.10741735   44.83578928  44.79243240    19.64426888   17.48765279  17.48759274  
1415.00000000  94.49305795   45.01536404  44.97244712    19.66497140   17.48726966  17.48721247  
1416.00000000  94.87704148   45.19410360  45.15162234    19.68575881   17.48688366  17.48682647  
1417.00000000  95.25935650   45.37199577  45.32994595    19.70662579   17.48649193  17.48643474  
1418.00000000  95.64000209   45.54903951  45.50741698    19.72757714   17.48609448  17.48604015  
1419.00000000  96.01896688   45.72523373  45.68403441    19.74860755   17.48569129  17.48563696  
1420.00000000  96.39624474   45.90057734  45.85979721    19.76972180   17.48528524  17.48523377  
1421.00000000  96.77182441   46.07504748  46.03470430    19.79091458   17.48487346  17.48482199  
1422.00000000  97.14571015   46.24866485  46.20874376    19.81218817   17.48445881  17.48440734  
1423.00000000  97.51788554   46.42141747  46.38192536    19.83354482   17.48403844  17.48398696  
1424.00000000  97.88834456   46.59330424  46.55422645    19.85497922   17.48361233  17.48356085  
1425.00000000  98.25709135   46.76431332  46.72565676    19.87649365   17.48318049  17.48313187  
1426.00000000  98.62410456   46.93445430  46.89620454    19.89808785   17.48274864  17.48269716  
1427.00000000  98.98938832   47.10370474  47.06587936    19.91976154   17.48230820  17.48225958  
1428.00000000  99.35293151   47.27208479  47.23465889    19.94151198   17.48186489  17.48181627  
1429.00000000  99.71472810   47.43956155  47.40256322    19.96334391   17.48141585  17.48137008  
1430.00000000  100.07477205   47.60616557  47.56957011    19.98525206   17.48096393  17.48091817  
1431.00000000  100.43306229   47.77186410  47.73568895    20.00723869   17.48050915  17.48046338  
1432.00000000  100.78958280   47.93667698  47.90089770    20.02930353   17.48004863  17.48000286  
1433.00000000  101.14430285   48.10059251  48.06521611    20.05144384   17.47958237  17.47953947  
1434.00000000  101.49729060   48.26359912  48.22863257    20.07366185   17.47911325  17.47907034  
1435.00000000  101.84846587   48.42569566  48.39113555    20.09595730   17.47864125  17.47859834  
1436.00000000  102.19789626   48.58689124  48.55272392    20.11832747   17.47816352  17.47812347  
1437.00000000  102.54545334   48.74716402  48.71340678    20.14077456   17.47768291  17.47764286  
1438.00000000  102.89125327   48.90653331  48.87316237    20.16329586   17.47719943  17.47715652  
1439.00000000  103.23526529   49.06497733  49.03200995    20.18589359   17.47671022  17.47666730  
1440.00000000  103.57741066   49.22249486  49.18992783    20.20856749   17.47621527  17.47617521  
1441.00000000  103.91775594   49.37909477  49.34691480    20.23131484   17.47572030  17.47568024  
1442.00000000  104.25627079   49.53476557  49.50297971    20.25413785   17.47521960  17.47517954  
1443.00000000  104.59297300   49.68950593  49.65810105    20.27703381   17.47471316  17.47467596  
1444.00000000  104.92783234   49.84330447  49.81228764    20.30000246   17.47420671  17.47416665  
1445.00000000  105.26081892   49.99616985  49.96553812    20.32304603   17.47369451  17.47365732  
1446.00000000  105.59199780   50.14809069  50.11785111    20.34616426   17.47317945  17.47314225  
1447.00000000  105.92129153   50.29907554  50.26921523    20.36935198   17.47265864  17.47262144  
1448.00000000  106.24871764   50.44910306  50.41961920    20.39261386   17.47213496  17.47210062  
1449.00000000  106.57424642   50.59819167  50.56908146    20.41594965   17.47160840  17.47157406  
1450.00000000  106.89794198   50.74632006  50.71759064    20.43935664   17.47107896  17.47104462  
1451.00000000  107.21977430   50.89348681  50.86513541    20.46283216   17.47054378  17.47050944  
1452.00000000  107.53966710   51.03970023  51.01172414    20.48638328   17.47000572  17.46997424  
1453.00000000  107.85768401   51.18495873  51.15734551    20.51000244   17.46946479  17.46943331  
1454.00000000  108.17384157   51.32924118  51.30199801    20.53369426   17.46892097  17.46888949  
1455.00000000  108.48806386   51.47255579  51.44568981    20.55745607   17.46837428  17.46833993  
1456.00000000  108.80036765   51.61491064  51.58839986    20.58128762   17.46782184  17.46779036  
1457.00000000  109.11076940   51.75628464  51.73013628    20.60518867   17.46726653  17.46723504  
1458.00000000  109.41923962   51.89667619  51.87088779    20.62915897   17.46670833  17.46667684  
1459.00000000  109.72579460   52.03609324  52.01066237    20.65319830   17.46614726  17.46611577  
1460.00000000  110.03045033   52.17452443  52.14945829    20.67730640   17.46558330  17.46555181  
1461.00000000  110.33313192   52.31197760  52.28725466    20.70148545   17.46501360  17.46498497  
1462.00000000  110.63385558   52.44843182  52.42406890    20.72573039   17.46444388  17.46441239  
1463.00000000  110.93263722   52.58390438  52.55988965    20.75004337   17.46386841  17.46383978  
1464.00000000  111.22949249   52.71837441  52.69470562    20.77442418   17.46329007  17.46326144  
1465.00000000  111.52439195   52.85184954  52.82853396    20.79887257   17.46270884  17.46268021  
1466.00000000  111.81730635   52.98432787  52.96135383    20.82338829   17.46212473  17.46209609  
1467.00000000  112.10825126   53.11579803  53.09317282    20.84797112   17.46153487  17.46150910  
1468.00000000  112.39724196   53.24626747  53.22397956    20.87262082   17.46094499  17.46091636  
1469.00000000  112.68424912   53.37573419  53.35378150    20.89733715   17.46035223  17.46032359  
1470.00000000  112.96924360   53.50418675  53.48256725    20.92211748   17.45975372  17.45972508  
1471.00000000  113.25228475   53.63162313  53.61033482    20.94696398   17.45915233  17.45912655  
1472.00000000  113.53329908   53.75804126  53.73709147    20.97187641   17.45854805  17.45852227  
1473.00000000  113.81230162   53.88343901  53.86281649    20.99685215   17.45794375  17.45791797  
1474.00000000  114.08935095   54.00782351  53.98752634    21.02189335   17.45733370  17.45730793  
1475.00000000  114.36437382   54.13118325  54.11120956    21.04699979   17.45672077  17.45669499  
1476.00000000  114.63734121   54.25350680  54.23386396    21.07217122   17.45610495  17.45607917  
1477.00000000  114.90835479   54.37481034  54.35547810    21.09740505   17.45548624  17.45546046  
1478.00000000  115.17729811   54.49508235  54.47606814    21.12270106   17.45486465  17.45483887  
1479.00000000  115.44422896   54.61431131  54.59562254    21.14806138   17.45423731  17.45421439  
1480.00000000  115.70911805   54.73251319  54.71412980    21.17348578   17.45360994  17.45358702  
1481.00000000  115.97193626   54.84966727  54.83159673    21.19897167   17.45297969  17.45295677  
1482.00000000  116.23278367   54.96578026  54.94802089    21.22452120   17.45234655  17.45232363  
1483.00000000  116.49150184   55.08084967  55.06339982    21.25013176   17.45171052  17.45168760  
1484.00000000  116.74823339   55.19487295  55.17773102    21.27580316   17.45106874  17.45104581  
1485.00000000  117.00286321   55.30784754  55.29100288    21.30153750   17.45042693  17.45040401  
1486.00000000  117.25544763   55.41977084  55.40322193    21.32733223   17.44978223  17.44975931  
1487.00000000  117.50595730   55.53064019  55.51438552    21.35318712   17.44913178  17.44911173  
1488.00000000  117.75440544   55.64045291  55.62449101    21.37910428   17.44848131  17.44846125  
1489.00000000  118.00080508   55.74919730  55.73353569    21.40508117   17.44782795  17.44780789  
1490.00000000  118.24508446   55.85688856  55.84151681    21.43111756   17.44717169  17.44714876  
1491.00000000  118.48729890   55.96351490  55.94843161    21.45721557   17.44651255  17.44648962  
1492.00000000  118.72737679   56.06907347  56.05427727    21.48337031   17.44584764  17.44582758  
1493.00000000  118.96541514   56.17356140  56.15904201    21.50958623   17.44518272  17.44516265  
1494.00000000  119.20134227   56.27698464  56.26274078    21.53586079   17.44451490  17.44449483  
1495.00000000  119.43517070   56.37932245  56.36537057    21.56219377   17.44384419  17.44382412  
1496.00000000  119.66687094   56.48059844  56.46691066    21.58858495   17.44317058  17.44315052  
1497.00000000  119.89645533   56.58078296  56.56737576    21.61503412   17.44249409  17.44247402  
1498.00000000  120.12397762   56.67989944  56.66675392    21.64154107   17.44181470  17.44179750  
1499.00000000  120.34932488   56.77792705  56.76505087    21.66810559   17.44113242  17.44111522  
1500.00000000  120.57255077   56.87486264  56.86226341    21.69472747   17.44044724  17.44043004  
1501.00000000  120.79366705   56.97072055  56.95837954    21.72140419   17.43976204  17.43974197  
1502.00000000  121.01268529   57.06548870  57.05340481    21.74814015   17.43907108  17.43905387  
1503.00000000  121.22953436   57.15916374  57.14734465    21.77493284   17.43837722  17.43836001  
1504.00000000  121.44422588   57.25174233  57.24017820    21.80177974   17.43768333  17.43766613  
1505.00000000  121.65677129   57.34322977  57.33191956    21.82868297   17.43698655  17.43696935  
1506.00000000  121.86722283   57.43361385  57.42255654    21.85564229   17.43628401  17.43626680  
1507.00000000  122.07546846   57.52290848  57.51209438    21.88265752   17.43558144  17.43556423  
1508.00000000  122.28160123   57.61109268  57.60052083    21.90972615   17.43487597  17.43485876  
1509.00000000  122.48555017   57.69817155  57.68784101    21.93685028   17.43416760  17.43415040  
1510.00000000  122.68732616   57.78415008  57.77405992    21.96402968   17.43345634  17.43343913  
1511.00000000  122.88693991   57.86901589  57.85916522    21.99126190   17.43274218  17.43272497  
1512.00000000  123.08440194   57.95277388  57.94315318    22.01854900   17.43202513  17.43201078  
1513.00000000  123.27968202   58.03541160  58.02602864    22.04589077   17.43130804  17.43129083  
1514.00000000  123.47279052   58.11694245  58.10778777    22.07328476   17.43058519  17.43057085  
1515.00000000  123.66369718   58.19735389  58.18843528    22.10073076   17.42986231  17.42984796  
1516.00000000  123.85245254   58.27665056  58.26795002    22.12823084   17.42913366  17.42911931  
1517.00000000  124.03898581   58.35482842  58.34634522    22.15578480   17.42840498  17.42839063  
1518.00000000  124.22334724   58.43187486  58.42361680    22.18339018   17.42767340  17.42765905  
1519.00000000  124.40550631   58.50780290  58.49976068    22.21104680   17.42694179  17.42692744  
1520.00000000  124.58547267   58.58260834  58.57477273    22.23875671   17.42620441  17.42619006  
1521.00000000  124.76325581   58.65627844  58.64866580    22.26651522   17.42546413  17.42544978  
1522.00000000  124.93878501   58.72882597  58.72141006    22.29432888   17.42472381  17.42470947  
1523.00000000  125.11214969   58.80023809  58.79303530    22.32219075   17.42397773  17.42396625  
1524.00000000  125.28327901   58.87051894  58.86351162    22.35010515   17.42323162  17.42322014  
1525.00000000  125.45222198   58.93965558  58.93286010    22.37806962   17.42248260  17.42247112  
1526.00000000  125.61890781   59.00766899  59.00105931    22.40608400   17.42173355  17.42171920  
1527.00000000  125.78342498   59.07452920  59.06812169    22.43414808   17.42097873  17.42096725  
1528.00000000  125.94566289   59.14025702  59.13404265    22.46226168   17.42022101  17.42020953  
1529.00000000  126.10570962   59.20483933  59.19881756    22.49042463   17.41946325  17.41945177  
1530.00000000  126.26349433   59.26827988  59.26244173    22.51863895   17.41870259  17.41869111  
1531.00000000  126.41906502   59.33057391  59.32491888    22.54690001   17.41793903  17.41792755  
1532.00000000  126.57242986   59.39172501  59.38624420    22.57520986   17.41717256  17.41716108  
1533.00000000  126.72351794   59.45171991  59.44642125    22.60357051   17.41640319  17.41639458  
1534.00000000  126.87237682   59.51056209  59.50543673    22.63197738   17.41563378  17.41562230  
1535.00000000  127.01897496   59.56825497  59.56330246    22.66043248   17.41486147  17.41484998  
1536.00000000  127.16335950   59.62479350  59.62001342    22.68893563   17.41408625  17.41407477  
1537.00000000  127.30545943   59.68018096  59.67556451    22.71748666   17.41330813  17.41329664  
1538.00000000  127.44532161   59.73440382  59.72995061    22.74608538   17.41252710  17.41251849  
1539.00000000  127.58291422   59.78746524  59.78317489    22.77472942   17.41174604  17.41173455  
1540.00000000  127.71828373   59.83937667  59.83524045    22.80342080   17.41095919  17.41095058  
1541.00000000  127.85135901   59.89011605  59.88614197    22.83215934   17.41017231  17.41016370  
1542.00000000  127.98218626   59.93969469  59.93586572    22.86094268   17.40938253  17.40937391  
1543.00000000  128.11073335   59.98810715  59.98443131    22.88977283   17.40859271  17.40858409  
1544.00000000  128.23704613   60.03535625  60.03182489    22.91864961   17.40779710  17.40778849  
1545.00000000  128.36105328   60.08143640  60.07804924    22.94757068   17.40700146  17.40699285  
1546.00000000  128.48280041   60.12634198  60.12309872    22.97653803   17.40620292  17.40619430  
1547.00000000  128.60225503   60.17007562  60.16696768    23.00554933   17.40540146  17.40539284  
1548.00000000  128.71946240   60.21263987  60.20966700    23.03460657   17.40459997  17.40459135  
1549.00000000  128.83438982   60.25402891  60.25119086    23.06370742   17.40379269  17.40378694  
1550.00000000  128.94700462   60.29424516  60.29153340    23.09285387   17.40298538  17.40297963  
1551.00000000  129.05735159   60.33328269  60.33069700    23.12204359   17.40217515  17.40216940  
1552.00000000  129.16539784   60.37113549  60.36867565    23.15127858   17.40136489  17.40135627  
1553.00000000  129.27118782   60.40781406  60.40547988    23.18055435   17.40054884  17.40054309  
1554.00000000  129.37464976   60.44331229  60.44109529    23.20987505   17.39973276  17.39972701  
1555.00000000  129.47582786   60.47762396  60.47552397    23.23924052   17.39891376  17.39890801  
1556.00000000  129.57472747   60.51075937  60.50875970    23.26864629   17.39809185  17.39808610  
1557.00000000  129.67131526   60.54270394  60.54081268    23.29809649   17.39726990  17.39726415  
1558.00000000  129.76563490   60.57345953  60.57167655    23.32758882   17.39644504  17.39643929  
1559.00000000  129.85761433   60.60303623  60.60135312    23.35712311   17.39561726  17.39561152  
1560.00000000  129.94729701   60.63141100  60.62983589    23.38669921   17.39478658  17.39478083  
1561.00000000  130.03468768   60.65860203  60.65712654    23.41631696   17.39395585  17.39395010  
1562.00000000  130.11979096   60.68460266  60.68321844    23.44597620   17.39312220  17.39311645  
1563.00000000  130.20257294   60.70941443  60.70811313    23.47567677   17.39228565  17.39227990  
1564.00000000  130.28303804   60.73302232  60.73181209    23.50541852   17.39144617  17.39144330  
1565.00000000  130.36119054   60.75544420  60.75431672    23.53520130   17.39060666  17.39060091  
1566.00000000  130.43703462   60.77666493  60.77562011    23.56502493   17.38976423  17.38975848  
1567.00000000  130.51053597   60.79668576  60.79572353    23.59488928   17.38891889  17.38891601  
1568.00000000  130.58173685   60.81551611  60.81462817    23.62479418   17.38807062  17.38806775  
1569.00000000  130.65064102   60.83314064  60.83231871    23.65473737   17.38722232  17.38721944  
1570.00000000  130.71721386   60.84956039  60.84881264    23.68472292   17.38637110  17.38636822  
1571.00000000  130.78145893   60.86478456  60.86410272    23.71474647   17.38551984  17.38551409  
1572.00000000  130.84337966   60.87880584  60.87818985    23.74480996   17.38466278  17.38465990  
1573.00000000  130.90297934   60.89161683  60.89106667    23.77491115   17.38380568  17.38380281  
1574.00000000  130.96026115   60.90322652  60.90273393    23.80505198   17.38294567  17.38294279  
1575.00000000  131.01522812   60.91362738  60.91318412    23.83523233   17.38208561  17.38208273  
1576.00000000  131.06784503   60.92282823  60.92243429    23.86544992   17.38122263  17.38121975  
1577.00000000  131.11815282   60.93081322  60.93046857    23.89570673   17.38035673  17.38035385  
1578.00000000  131.16611605   60.93759103  60.93729564    23.92600050   17.37948791  17.37948503  
1579.00000000  131.21177539   60.94315384  60.94290771    23.95633319   17.37861905  17.37861617  
1580.00000000  131.25505705   60.94751020  60.94729690    23.98670257   17.37774726  17.37774439  
1581.00000000  131.29603954   60.95066037  60.95047990    24.01711057   17.37687256  17.37686968  
1582.00000000  131.33468696   60.95258813  60.95244048    24.04755497   17.37599781  17.37599494  
1583.00000000  131.37100137   60.95330180  60.95318696    24.07803563   17.37512014  17.37511727  
1584.00000000  131.40494663   60.95280141  60.95271938    24.10855450   17.37423955  17.37423667  
1585.00000000  131.43660069   60.95108695  60.95102952    24.13910935   17.37335604  17.37335604  
1586.00000000  131.46588911   60.94815830  60.94811728    24.16970004   17.37247248  17.37247248  
1587.00000000  131.49285152   60.94400709  60.94398248    24.20032644   17.37158600  17.37158600  
1588.00000000  131.51745131   60.93864127  60.93862486    24.23099049   17.37069947  17.37069947  


==> Konstante_Massedichte_Disprel_nullvierfuenf.txt <==
1.00000000  17.74056933   17.74046504  17.74044250    0.52752905   0.33083349  0.21909975  
2.00000000  17.74098363   17.74057778  17.74049041    1.05496967   0.66166049  0.43819710  
3.00000000  17.74168819   17.74076943  17.74056933    1.58237764   0.99247474  0.65728966  
4.00000000  17.74267736   17.74103999  17.74068206    2.10970116   1.32326981  0.87637503  
5.00000000  17.74396235   17.74138946  17.74082862    2.63690538   1.65403900  1.09545059  
6.00000000  17.74555437   17.74181783  17.74100617    3.16395954   1.98477555  1.31451436  
7.00000000  17.74746179   17.74233074  17.74121755    3.69082918   2.31547274  1.53356382  
8.00000000  17.74970422   17.74292535  17.74146555    4.21747910   2.64612339  1.75259607  
9.00000000  17.75229563   17.74361012  17.74174456    4.74386973   2.97672034  1.97160873  
10.00000000  17.75526401   17.74438503  17.74205738    5.26996015   3.30725566  2.19059946  
11.00000000  17.75863170   17.74525570  17.74240964    5.79570358   3.63772181  2.40956552  
12.00000000  17.76243790   17.74622495  17.74279572    6.32104896   3.96811164  2.62850452  
13.00000000  17.76671889   17.74729557  17.74321842    6.84593748   4.29841366  2.84741339  
14.00000000  17.77152779   17.74847599  17.74368057    7.37030325   4.62862074  3.06628978  
15.00000000  17.77692606   17.74977183  17.74418215    7.89406929   4.95872161  3.28513013  
16.00000000  17.78298344   17.75119151  17.74472316    8.41714441   5.28870684  3.50393350  
17.00000000  17.78979483   17.75273782  17.74530360    8.93942112   5.61856387  3.72269392  
18.00000000  17.79747454   17.75442480  17.74592911    9.46076900   5.94828210  3.94141091  
19.00000000  17.80616747   17.75626087  17.74659686    9.98102700   6.27784676  4.16008053  
20.00000000  17.81606017   17.75825723  17.74731247    10.49999524   6.60724451  4.37869958  
21.00000000  17.82739465   17.76042511  17.74807595    11.01741803   6.93645803  4.59726549  
22.00000000  17.84048486   17.76277850  17.74888729    11.53296146   7.26547108  4.81577304  
23.00000000  17.85575537   17.76533704  17.74974929    12.04619442   7.59426362  5.03421891  
24.00000000  17.87377968   17.76811751  17.75066759    12.55652022   7.92281389  5.25260126  
25.00000000  17.89536532   17.77114234  17.75163936    13.06312367   8.25109871  5.47091491  
26.00000000  17.92165729   17.77443107  17.75267022    13.56484427   8.57908970  5.68915547  
27.00000000  17.95432817   17.77801732  17.75376298    14.05999289   8.90675699  5.90731834  
28.00000000  17.99589675   17.78193184  17.75492044    14.54604070   9.23406574  6.12540121  
29.00000000  18.05021053   17.78620814  17.75614260    15.01912780   9.56097589  6.34339657  
30.00000000  18.12325302   17.79089374  17.75743788    15.47325111   9.88744102  6.56130170  
31.00000000  18.22416802   17.79603889  17.75880627    15.89925784   10.21340785  6.77910982  
32.00000000  18.36598486   17.80169936  17.76025619    16.28410575   10.53881872  6.99681642  
33.00000000  18.56395432   17.80794486  17.76178764    16.61252840   10.86359057  7.21441543  
34.00000000  18.82920869   17.81486458  17.76340902    16.87338140   11.18764944  7.43190016  
35.00000000  19.16113253   17.82255313  17.76512032    17.06726692   11.51088615  7.64926402  
36.00000000  19.54779271   17.83113289  17.76693558    17.20610647   11.83318216  7.86649922  
37.00000000  19.97382788   17.84074830  17.76885477    17.30525065   12.15438604  8.08359945  
38.00000000  20.42642406   17.85157976  17.77088349    17.37749119   12.47431762  8.30055540  
39.00000000  20.89667677   17.86384337  17.77303576    17.43172969   12.79275185  8.51735875  
40.00000000  21.37877218   17.87782146  17.77531434    17.47376319   13.10941646  8.73399966  
41.00000000  21.86896202   17.89385369  17.77773326    17.50732704   13.42395992  8.95046814  
42.00000000  22.36479823   17.91237840  17.78029809    17.53485671   13.73593826  9.16675188  
43.00000000  22.86463645   17.93396219  17.78301999    17.55798394   14.04479263  9.38283912  
44.00000000  23.36734902   17.95933184  17.78591297    17.57782694   14.34979094  9.59871710  
45.00000000  23.87213648   17.98943301  17.78899098    17.59516695   14.64997952  9.81437008  
46.00000000  24.37842489   18.02551248  17.79226798    17.61057069   14.94411924  10.02978066  
47.00000000  24.88578711   18.06918925  17.79575792    17.62445176   15.23057780  10.24493533  
48.00000000  25.39389690   18.12257984  17.79948314    17.63712278   15.50724347  10.45981357  
49.00000000  25.90250760   18.18837266  17.80346315    17.64881582   15.77142352  10.67438523  
50.00000000  26.41142366   18.26984401  17.80772024    17.65971970   16.01984082  10.88864087  
51.00000000  26.92048662   18.37068589  17.81227947    17.66997736   16.24879380  11.10254025  
52.00000000  27.42957163   18.49454785  17.81717149    17.67970022   16.45464676  11.31605497  
53.00000000  27.93857548   18.64422431  17.82242688    17.68898527   16.63458746  11.52915869  
54.00000000  28.44740761   18.82085014  17.82808459    17.69790383   16.78748343  11.74180991  
55.00000000  28.95599592   19.02348811  17.83418627    17.70651857   16.91427208  11.95396169  
56.00000000  29.46427668   19.24946493  17.84078193    17.71488075   17.01762616  12.16556616  
57.00000000  29.97219712   19.49516607  17.84792425    17.72303304   17.10115201  12.37656657  
58.00000000  30.47970800   19.75685957  17.85567697    17.73100956   17.16858177  12.58690192  
59.00000000  30.98676814   20.03120066  17.86411207    17.73884438   17.22326043  12.79649171  
60.00000000  31.49333739   20.31542517  17.87331531    17.74656023   17.26794719  13.00525663  
61.00000000  31.99939062   20.60735548  17.88338335    17.75418261   17.30482014  13.21309578  
62.00000000  32.50487656   20.90531033  17.89443209    17.76172570   17.33555883  13.41989195  
63.00000000  33.00978643   21.20800792  17.90659655    17.76920932   17.36143715  13.62551283  
64.00000000  33.51408659   21.51446723  17.92003069    17.77664760   17.38344040  13.82979754  
65.00000000  34.01776007   21.82393640  17.93492403    17.78405184   17.40231594  14.03255501  
66.00000000  34.52076187   22.13583520  17.95149297    17.79143333   17.41864231  14.23357299  
67.00000000  35.02309238   22.44970824  17.97000278    17.79880333   17.43287125  14.43258120  
68.00000000  35.52473786   22.76519932  17.99076152    17.80617028   17.44535755  14.62927203  
69.00000000  36.02565752   23.08202547  18.01414444    17.81353979   17.45638565  14.82326887  
70.00000000  36.52584017   23.39995726  18.04058757    17.82092029   17.46617875  15.01413001  
71.00000000  37.02527515   23.71880899  18.07061980    17.82831736   17.47492203  15.20133218  
72.00000000  37.52392570   24.03842965  18.10486123    17.83573379   17.48276294  15.38425169  
73.00000000  38.02180953   24.35869455  18.14403483    17.84318077   17.48982561  15.56216566  
74.00000000  38.51887849   24.67949756  18.18897193    17.85065825   17.49621388  15.73423656  
75.00000000  39.01513809   25.00075399  18.24060854    17.85816900   17.50200846  15.89952829  
76.00000000  39.51055555   25.32239128  18.29996175    17.86571857   17.50728420  16.05702961  
77.00000000  40.00513717   25.64434246  18.36807284    17.87330971   17.51210439  16.20569036  
78.00000000  40.49885184   25.96655541  18.44594264    17.88094517   17.51651506  16.34451284  
79.00000000  40.99169428   26.28898629  18.53442743    17.88863047   17.52056221  16.47263792  
80.00000000  41.48364738   26.61159334  18.63413266    17.89636276   17.52428886  16.58946051  
81.00000000  41.97469476   26.93433868  18.74533009    17.90414756   17.52772090  16.69470275  
82.00000000  42.46483251   27.25719721  18.86790661    17.91198761   17.53088988  16.78848415  
83.00000000  42.95403357   27.58013597  19.00138416    17.91988002   17.53382160  16.87127440  
84.00000000  43.44230657   27.90313602  19.14499412    17.92783311   17.53653900  16.94384549  
85.00000000  43.92961416   28.22617225  19.29777967    17.93584121   17.53905927  17.00715144  
86.00000000  44.41596560   28.54922766  19.45869215    17.94391262   17.54139960  17.06223901  
87.00000000  44.90132515   28.87228602  19.62669101    17.95204445   17.54357717  17.11014904  
88.00000000  45.38570259   29.19532839  19.80079796    17.96023664   17.54560344  17.15186287  
89.00000000  45.86907455   29.51834345  19.98012012    17.96849465   17.54748985  17.18826053  
90.00000000  46.35144011   29.84131867  20.16388603    17.97681562   17.54924785  17.22012485  
91.00000000  46.83276631   30.16424042  20.35142255    17.98520503   17.55088887  17.24811874  
92.00000000  47.31306374   30.48709891  20.54216152    17.99365722   17.55242149  17.27281390  
93.00000000  47.79231110   30.80988478  20.73562394    18.00217765   17.55385143  17.29468705  
94.00000000  48.27048788   31.13258903  20.93140464    18.01076622   17.55518727  17.31414162  
95.00000000  48.74759481   31.45520148  21.12916231    18.01942285   17.55643472  17.33151753  
96.00000000  49.22362238   31.77771232  21.32861693    18.02814744   17.55760234  17.34709774  
97.00000000  49.69855129   32.10012461  21.52952391    18.03694265   17.55869016  17.36111748  
98.00000000  50.17238284   32.42241509  21.73168654    18.04580561   17.55970672  17.37378197  
99.00000000  50.64508861   32.74460261  21.93492877    18.05474176   17.56065489  17.38525812  
100.00000000  51.11666069   33.06665995  22.13910567    18.06374823   17.56154321  17.39569200  
101.00000000  51.58710110   33.38857589  22.34409765    18.07282490   17.56236886  17.40520612  
102.00000000  52.05638289   33.71035449  22.54979379    18.08197168   17.56313753  17.41390823  
103.00000000  52.52450857   34.03199965  22.75610248    18.09119123   17.56385493  17.42188279  
104.00000000  52.99146158   34.35350055  22.96294624    18.10048342   17.56452106  17.42921111  
105.00000000  53.45723524   34.67484679  23.17025680    18.10984815   17.56514162  17.43596284  
106.00000000  53.92181377   34.99604263  23.37797254    18.11928255   17.56571661  17.44219596  
107.00000000  54.38519100   35.31707802  23.58604036    18.12879202   17.56624889  17.44795690  
108.00000000  54.84734269   35.63794326  23.79441951    18.13837644   17.56673846  17.45329768  
109.00000000  55.30828148   35.95864291  24.00306230    18.14803020   17.56719101  17.45825306  
110.00000000  55.76798365   36.27916758  24.21193714    18.15775867   17.56760940  17.46285773  
111.00000000  56.22643506   36.59952185  24.42101145    18.16755900   17.56799078  17.46714344  
112.00000000  56.68363079   36.91971018  24.63025578    18.17743381   17.56833800  17.47113906  
113.00000000  57.13955723   37.23969656  24.83964774    18.18738299   17.56865675  17.47486767  
114.00000000  57.59421846   37.55949946  25.04915967    18.19740641   17.56894135  17.47834946  
115.00000000  58.04758393   37.87912354  25.25877273    18.20750120   17.56920032  17.48160748  
116.00000000  58.49965812   38.19854709  25.46847070    18.21766999   17.56942799  17.48465613  
117.00000000  58.95041985   38.51778810  25.67823397    18.22791266   17.56963289  17.48751269  
118.00000000  59.39986532   38.83681243  25.88804744    18.23822908   17.56980933  17.49018868  
119.00000000  59.84799078   39.15565093  26.09789838    18.24862187   17.56996301  17.49269848  
120.00000000  60.29477589   39.47428277  26.30777452    18.25908541   17.57009106  17.49505644  
121.00000000  60.74021732   39.79270034  26.51766204    18.26962233   17.57019920  17.49726836  
122.00000000  61.18430354   40.11090874  26.72755133    18.28023523   17.57028457  17.49934856  
123.00000000  61.62702329   40.42891292  26.93743121    18.29092125   17.57034718  17.50130281  
124.00000000  62.06836553   40.74669312  27.14729452    18.30168025   17.57039271  17.50313686  
125.00000000  62.50832745   41.06426670  27.35713253    18.31251212   17.57041548  17.50486504  
126.00000000  62.94689031   41.38161427  27.56693672    18.32341944   17.57042117  17.50648737  
127.00000000  63.38405162   41.69872900  27.77669887    18.33439936   17.57040978  17.50801245  
128.00000000  63.81980100   42.01562804  27.98641456    18.34545448   17.57037848  17.50944602  
129.00000000  64.25412049   42.33230445  28.19607419    18.35657920   17.57033011  17.51079381  
130.00000000  64.68701570   42.64873972  28.40567373    18.36778158   17.57026750  17.51206156  
131.00000000  65.11846896   42.96493919  28.61520750    18.37905329   17.57018782  17.51324927  
132.00000000  65.54847062   43.28091958  28.82466999    18.39040239   17.57009391  17.51436553  
133.00000000  65.97701115   43.59665125  29.03405587    18.40182056   17.56998293  17.51541321  
134.00000000  66.40408873   43.91213955  29.24336164    18.41331312   17.56985771  17.51639518  
135.00000000  66.82967904   44.22738970  29.45258053    18.42487992   17.56971827  17.51731429  
136.00000000  67.25378800   44.54239554  29.66170932    18.43651811   17.56956744  17.51817627  
137.00000000  67.67640652   44.85715105  29.87074489    18.44823027   17.56939953  17.51898113  
138.00000000  68.09751097   45.17166147  30.07968251    18.46001354   17.56922309  17.51973173  
139.00000000  68.51710735   45.48592090  30.28851928    18.47187051   17.56902957  17.52043093  
140.00000000  68.93517970   45.79992358  30.49724906    18.48379831   17.56882751  17.52108444  
141.00000000  69.35171952   46.11367476  30.70587240    18.49579952   17.56861121  17.52168942  
142.00000000  69.76671843   46.42715800  30.91438338    18.50787400   17.56838353  17.52224871  
143.00000000  70.18016814   46.74038939  31.12277944    18.52001890   17.56814447  17.52276519  
144.00000000  70.59206046   47.05335270  31.33105807    18.53223408   17.56789401  17.52324456  
145.00000000  71.00239433   47.36605324  31.53921527    18.54452480   17.56763217  17.52368112  
146.00000000  71.41114759   47.67848571  31.74725185    18.55688282   17.56736178  17.52408058  
147.00000000  71.81831939   47.99064492  31.95515608    18.56931609   17.56708001  17.52444578  
148.00000000  72.22389494   48.30253617  32.16294452    18.58181907   17.56678684  17.52477675  
149.00000000  72.62787344   48.61415432  32.37058850    18.59439163   17.56648514  17.52507347  
150.00000000  73.03024716   48.92549438  32.57810615    18.60703630   17.56617488  17.52533880  
151.00000000  73.43100163   49.23656162  32.78548459    18.61975295   17.56585324  17.52557274  
152.00000000  73.83013612   49.54734100  32.99272647    18.63253874   17.56552305  17.52577816  
153.00000000  74.22763636   49.85784793  33.19981928    18.64539621   17.56518147  17.52595504  
154.00000000  74.62349496   50.16805757  33.40678075    18.65832254   17.56483419  17.52610339  
155.00000000  75.01770458   50.47799521  33.61358356    18.67132025   17.56447551  17.52622321  
156.00000000  75.41025129   50.78763629  33.82024542    18.68438653   17.56411114  17.52632021  
157.00000000  75.80114115   51.09698621  34.02676887    18.69752390   17.56373537  17.52639153  
158.00000000  76.19036028   51.40604050  34.23312723    18.71072954   17.56335389  17.52644003  
159.00000000  76.57789498   51.71480446  34.43933797    18.72400598   17.56296103  17.52646285  
160.00000000  76.96373821   52.02327364  34.64538930    18.73735040   17.56256246  17.52646570  
161.00000000  77.34788943   52.33144370  34.85129840    18.75076532   17.56215533  17.52644573  
162.00000000  77.73033513   52.63931041  35.05702497    18.76425058   17.56174251  17.52640579  
163.00000000  78.11107476   52.94687904  35.26261476    18.77780072   17.56131829  17.52634303  
164.00000000  78.49009492   53.25413599  35.46802786    18.79142358   17.56088836  17.52626030  
165.00000000  78.86738236   53.56108662  35.67328132    18.80511101   17.56045273  17.52616045  
166.00000000  79.24294290   53.86773617  35.87836395    18.81886819   17.56000854  17.52604063  
167.00000000  79.61675703   54.17406206  36.08327868    18.83269497   17.55955580  17.52590369  
168.00000000  79.98883047   54.48008811  36.28802833    18.84658855   17.55909736  17.52574677  
169.00000000  80.35914385   54.78579195  36.49260199    18.86054877   17.55863320  17.52557560  
170.00000000  80.72769042   55.09117897  36.69700260    18.87457814   17.55816050  17.52538445  
171.00000000  81.09447577   55.39624536  36.90123304    18.88867385   17.55768208  17.52517903  
172.00000000  81.45948073   55.70098742  37.10528264    18.90283577   17.55719511  17.52495934  
173.00000000  81.82269856   56.00541045  37.30915437    18.91706637   17.55670242  17.52471968  
174.00000000  82.18412864   56.30951074  37.51285113    18.93136287   17.55620403  17.52446861  
175.00000000  82.54375809   56.61328466  37.71636250    18.94572511   17.55569708  17.52420041  
176.00000000  82.90158623   56.91672865  37.91969145    18.96015559   17.55518727  17.52391794  
177.00000000  83.25760025   57.21983922  38.12284092    18.97465151   17.55466889  17.52362405  
178.00000000  83.61179941   57.52261294  38.32580071    18.98921273   17.55414481  17.52331304  
179.00000000  83.96417093   57.82505512  38.52857381    19.00383909   17.55361501  17.52299061  
180.00000000  84.31470809   58.12716233  38.73116316    19.01853307   17.55307950  17.52265391  
181.00000000  84.66341004   58.42893119  38.93354595    19.03328926   17.55253828  17.52230578  
182.00000000  85.01026997   58.73035842  39.13575092    19.04811277   17.55198849  17.52194624  
183.00000000  85.35528103   59.03144078  39.33775540    19.06300081   17.55143584  17.52157242  
184.00000000  85.69843056   59.33217508  39.53957511    19.07795324   17.55087462  17.52118432  
185.00000000  86.03971176   59.63256661  39.74118770    19.09297253   17.55031054  17.52078765  
186.00000000  86.37912942   59.93261216  39.94260883    19.10805328   17.54974074  17.52037956  
187.00000000  86.71667083   60.23230030  40.14382892    19.12319795   17.54916237  17.51995719  
188.00000000  87.05232909   60.53163636  40.34483858    19.13840902   17.54858114  17.51952625  
189.00000000  87.38609729   60.83062551  40.54565328    19.15368111   17.54799419  17.51908388  
190.00000000  87.71797421   61.12924832  40.74626363    19.16901928   17.54740152  17.51863008  
191.00000000  88.04795284   61.42751826  40.94667264    19.18441816   17.54680313  17.51816771  
192.00000000  88.37602050   61.72542426  41.14687108    19.19988281   17.54619902  17.51769391  
193.00000000  88.70217585   62.02297155  41.34686203    19.21540788   17.54559204  17.51720868  
194.00000000  89.02641743   62.32014923  41.54664848    19.23099841   17.54497649  17.51671487  
195.00000000  89.34873250   62.61696256  41.74620941    19.24664906   17.54435807  17.51621249  
196.00000000  89.66911955   62.91340875  41.94557188    19.26236226   17.54373392  17.51569867  
197.00000000  89.98757692   63.20948505  42.14471497    19.27813788   17.54310406  17.51517628  
198.00000000  90.30409182   63.50518089  42.34364179    19.29397574   17.54247132  17.51464245  
199.00000000  90.61865702   63.80050940  42.54235536    19.30987571   17.54183286  17.51410289  
200.00000000  90.93127625   64.09546006  42.74084697    19.32583504   17.54118867  17.51355190  
201.00000000  91.24193663   64.39003805  42.93911969    19.34185617   17.54053876  17.51299232  
202.00000000  91.55063626   64.68423301  43.13717654    19.35793894   17.53988597  17.51242416  
203.00000000  91.85737314   64.97804245  43.33500894    19.37408320   17.53922746  17.51185027  
204.00000000  92.16213431   65.27147156  43.53261995    19.39028623   17.53856323  17.51126495  
205.00000000  92.46492308   65.56451022  43.73000114    19.40655302   17.53789326  17.51067103  
206.00000000  92.76572643   65.85716362  43.92715561    19.42287569   17.53722042  17.51007139  
207.00000000  93.06454212   66.14942932  44.12408639    19.43926182   17.53654470  17.50946030  
208.00000000  93.36137317   66.44129740  44.32078519    19.45570610   17.53586325  17.50884348  
209.00000000  93.65620108   66.73278055  44.51725508    19.47220840   17.53517608  17.50821807  
210.00000000  93.94903406   67.02386142  44.71348790    19.48877113   17.53448317  17.50758693  
211.00000000  94.23985887   67.31454523  44.90948675    19.50539413   17.53378738  17.50694434  
212.00000000  94.52867819   67.60482971  45.10525468    19.52207468   17.53308587  17.50629887  
213.00000000  94.81547869   67.89471997  45.30079470    19.53881521   17.53238147  17.50564195  
214.00000000  95.10026288   68.18419905  45.49608774    19.55561300   17.53167134  17.50497929  
215.00000000  95.38302260   68.47327216  45.69113700    19.57246791   17.53095833  17.50430804  
216.00000000  95.66375489   68.76194442  45.88595646    19.58938233   17.53023959  17.50363105  
217.00000000  95.94245671   69.05020637  46.08052734    19.60635356   17.52951796  17.50294832  
218.00000000  96.21911972   69.33805593  46.27486359    19.62338401   17.52879060  17.50225700  
219.00000000  96.49374591   69.62549102  46.46894662    19.64047097   17.52806036  17.50155707  
220.00000000  96.76633195   69.91250961  46.66279032    19.65761430   17.52732438  17.50085426  
221.00000000  97.03686413   70.19911680  46.85638697    19.67481639   17.52658552  17.50014286  
222.00000000  97.30534929   70.48530343  47.04972901    19.69207201   17.52584092  17.49942285  
223.00000000  97.57177871   70.77106753  47.24283014    19.70938863   17.52509058  17.49869709  
224.00000000  97.83614363   71.05641421  47.43567223    19.72675848   17.52434022  17.49796560  
225.00000000  98.09845055   71.34133444  47.62825842    19.74418395   17.52358411  17.49722835  
226.00000000  98.35869560   71.62582635  47.82060225    19.76166744   17.52282226  17.49648536  
227.00000000  98.61686468   71.90989501  48.01268582    19.77920373   17.52205753  17.49573377  
228.00000000  98.87296395   72.19352464  48.20451224    19.79679772   17.52128705  17.49497642  
229.00000000  99.12698422   72.47673420  48.39608455    19.81444675   17.52051369  17.49421333  
230.00000000  99.37892634   72.75950110  48.58739548    19.83215067   17.51973744  17.49344449  
231.00000000  99.62878600   73.04183733  48.77843786    19.84990680   17.51895830  17.49266989  
232.00000000  99.87655381   73.32373422  48.96922503    19.86772005   17.51817057  17.49188669  
233.00000000  100.12222530   73.60519003  49.15974980    19.88558775   17.51738280  17.49110059  
234.00000000  100.36583084   73.88620304  49.35001520    19.90350974   17.51658928  17.49030589  
235.00000000  100.60730590   74.16677828  49.54000404    19.92148338   17.51579287  17.48950828  
236.00000000  100.84671537   74.44690726  49.72972954    19.93951353   17.51499072  17.48870207  
237.00000000  101.08402445   74.72658831  49.91918469    19.95759505   17.51418568  17.48789295  
238.00000000  101.31919858   75.00581977  50.10837255    19.97573027   17.51337774  17.48707523  
239.00000000  101.55230180   75.28460002  50.29728621    19.99391908   17.51256692  17.48625460  
240.00000000  101.78329922   75.56292742  50.48592873    20.01216130   17.51175034  17.48542536  
241.00000000  102.01215614   75.84080036  50.67430315    20.03045431   17.51092802  17.48459322  
242.00000000  102.23888693   76.11821727  50.86239279    20.04880046   17.51010565  17.48375532  
243.00000000  102.46355450   76.39517655  51.05021058    20.06719961   17.50927754  17.48291166  
244.00000000  102.68607501   76.67167665  51.23774976    20.08565160   17.50844653  17.48206224  
245.00000000  102.90646238   76.94770952  51.42500365    20.10415380   17.50760977  17.48120705  
246.00000000  103.12477879   77.22328664  51.61198504    20.12270608   17.50677012  17.48034611  
247.00000000  103.34089220   77.49839353  51.79867759    20.14131078   17.50592757  17.47948226  
248.00000000  103.55496125   77.77302874  51.98509402    20.15996776   17.50508212  17.47861265  
249.00000000  103.76685405   78.04720367  52.17121812    20.17867439   17.50423092  17.47773727  
250.00000000  103.97663199   78.32089759  52.35706256    20.19743301   17.50337682  17.47685612  
251.00000000  104.18425985   78.59412192  52.54261128    20.21624100   17.50251982  17.47596921  
252.00000000  104.38975045   78.86687518  52.72787688    20.23510069   17.50165992  17.47507940  
253.00000000  104.59311641   79.13914960  52.91285288    20.25400948   17.50079427  17.47418381  
254.00000000  104.79437008   79.41093753  53.09753290    20.27296722   17.49992571  17.47328246  
255.00000000  104.99347599   79.68225649  53.28192001    20.29197378   17.49905426  17.47237534  
256.00000000  105.19044633   79.95308624  53.46601724    20.31103149   17.49817705  17.47146531  
257.00000000  105.38524565   80.22343174  53.64980895    20.33014019   17.49729979  17.47054950  
258.00000000  105.57793330   80.49329165  53.83331682    20.34929483   17.49641678  17.46963079  
259.00000000  105.76847356   80.76265845  54.01651599    20.36850019   17.49553086  17.46870344  
260.00000000  105.95687802   81.03154324  54.19941882    20.38775122   17.49463918  17.46777318  
261.00000000  106.14311094   81.29993235  54.38201909    20.40705270   17.49374745  17.46684001  
262.00000000  106.32723075   81.56782454  54.56431984    20.42640203   17.49284997  17.46590106  
263.00000000  106.50920148   81.83522469  54.74631494    20.44580153   17.49194958  17.46495634  
264.00000000  106.68898725   82.10213152  54.92800743    20.46524615   17.49104628  17.46400584  
265.00000000  106.86664587   82.36853161  55.10939121    20.48473822   17.49014008  17.46305529  
266.00000000  107.04218794   82.63443592  55.29046934    20.50427760   17.48922811  17.46209609  
267.00000000  107.21553059   82.89983112  55.47123579    20.52386416   17.48831324  17.46113398  
268.00000000  107.38677758   83.16472810  55.65169360    20.54350019   17.48739832  17.46016609  
269.00000000  107.55584596   83.42911362  55.83183680    20.56318069   17.48647477  17.45919529  
270.00000000  107.72274597   83.69299254  56.01166843    20.58290553   17.48555118  17.45821869  
271.00000000  107.88753403   83.95636367  56.19118258    20.60267944   17.48462467  17.45723919  
272.00000000  108.05017353   84.21921990  56.37038229    20.62249985   17.48369240  17.45625389  
273.00000000  108.21067415   84.48156012  56.54926171    20.64236421   17.48276008  17.45526282  
274.00000000  108.36899926   84.74338322  56.72782386    20.66227480   17.48182199  17.45427168  
275.00000000  108.52515837   85.00469399  56.90607173    20.68223150   17.48088098  17.45327190  
276.00000000  108.67920684   85.26548540  57.08399075    20.70223418   17.47993707  17.45226919  
277.00000000  108.83106174   85.52575051  57.26159271    20.72228028   17.47899025  17.45126356  
278.00000000  108.98082400   85.78549411  57.43886315    20.74237209   17.47803765  17.45025215  
279.00000000  109.12841060   86.04471512  57.61581380    20.76250707   17.47708500  17.44923781  
280.00000000  109.27387611   86.30340665  57.79243895    20.78268751   17.47612657  17.44821767  
281.00000000  109.41718329   86.56156768  57.96873295    20.80291326   17.47516810  17.44719462  
282.00000000  109.55834062   86.81920294  58.14469021    20.82318179   17.47420384  17.44616863  
283.00000000  109.69735639   87.07629988  58.32032236    20.84349299   17.47323668  17.44513686  
284.00000000  109.83419322   87.33286896  58.49562377    20.86384912   17.47226660  17.44409929  
285.00000000  109.96895016   87.58889770  58.67059741    20.88425005   17.47129360  17.44306166  
286.00000000  110.10154404   87.84439083  58.84522920    20.90469325   17.47031482  17.44201823  
287.00000000  110.23198265   88.09934165  59.01952219    20.92517861   17.46933599  17.44096901  
288.00000000  110.36027365   88.35375487  59.19347937    20.94570600   17.46835424  17.43991686  
289.00000000  110.48646976   88.60762383  59.36710369    20.96627769   17.46736672  17.43886177  
290.00000000  110.61048775   88.86094755  59.54038126    20.98689115   17.46637913  17.43780089  
291.00000000  110.73242524   89.11372509  59.71331510    21.00754626   17.46538577  17.43673708  
292.00000000  110.85219890   89.36594989  59.88590819    21.02824529   17.46438948  17.43567033  
293.00000000  110.96986077   89.61762661  60.05815515    21.04898335   17.46339314  17.43459779  
294.00000000  111.08537257   89.86875430  60.23005894    21.06976507   17.46239102  17.43352231  
295.00000000  111.19874100   90.11932090  60.40161422    21.09058795   17.46138597  17.43244102  
296.00000000  111.31001752   90.36933661  60.57282394    21.11145187   17.46037800  17.43135967  
297.00000000  111.41916352   90.61879496  60.74368280    21.13235671   17.45936711  17.43027252  
298.00000000  111.52618527   90.86769503  60.91418554    21.15330234   17.45835330  17.42917956  
299.00000000  111.63113365   91.11603042  61.08434333    21.17428865   17.45733657  17.42808653  
300.00000000  111.73392502   91.36380574  61.25414272    21.19531552   17.45631691  17.42698769  
301.00000000  111.83461003   91.61100916  61.42358667    21.21638282   17.45529433  17.42588592  
302.00000000  111.93319436   91.85765619  61.59267002    21.23749044   17.45426882  17.42477833  
303.00000000  112.02963894   92.10372957  61.76140381    21.25863589   17.45324039  17.42366781  
304.00000000  112.12399386   92.34922848  61.92977475    21.27982378   17.45220903  17.42255435  
305.00000000  112.21626442   92.59416288  62.09777774    21.30104927   17.45117188  17.42143794  
306.00000000  112.30645574   92.83852110  62.26542379    21.32231460   17.45013467  17.42031860  
307.00000000  112.39448385   93.08230229  62.43270777    21.34361966   17.44909453  17.41919344  
308.00000000  112.48048720   93.32550562  62.59963259    21.36496197   17.44805147  17.41806533  
309.00000000  112.56438158   93.56813560  62.76618516    21.38634377   17.44700547  17.41693429  
310.00000000  112.64617171   93.81018068  62.93236846    21.40776495   17.44595369  17.41579743  
311.00000000  112.72590652   94.05164007  63.09818539    21.42922304   17.44490183  17.41465762  
312.00000000  112.80350172   94.29251826  63.26363094    21.45072027   17.44384705  17.41351774  
313.00000000  112.87909461   94.53280912  63.42870013    21.47225652   17.44278934  17.41237204  
314.00000000  112.95260068   94.77251711  63.59340375    21.49382935   17.44172870  17.41122052  
315.00000000  113.02402399   95.01163087  63.75772894    21.51543864   17.44066226  17.41006893  
316.00000000  113.09336851   95.25015486  63.92167864    21.53708662   17.43959575  17.40891151  
317.00000000  113.16068222   95.48808303  64.08525571    21.55877084   17.43852631  17.40775115  
318.00000000  113.22592459   95.72541982  64.24845523    21.58049351   17.43745394  17.40658783  
319.00000000  113.28909921   95.96215921  64.41126454    21.60225220   17.43637864  17.40542157  
320.00000000  113.35025364   96.19829520  64.57370208    21.62404911   17.43530040  17.40425235  
321.00000000  113.40934706   96.43383742  64.73575519    21.64587952   17.43421923  17.40307731  
322.00000000  113.46638269   96.66877469  64.89742676    21.66774792   17.43313512  17.40189932  
323.00000000  113.52140767   96.90311141  65.05871195    21.68965191   17.43205094  17.40072125  
324.00000000  113.57442494   97.13684162  65.21960595    21.71159368   17.43096096  17.39953735  
325.00000000  113.62539329   97.36996457  65.38011165    21.73356851   17.42986804  17.39835050  
326.00000000  113.67431548   97.60247435  65.54023955    21.75558089   17.42877219  17.39715781  
327.00000000  113.72128209   97.83438046  65.69996956    21.77762843   17.42767627  17.39596505  
328.00000000  113.76620764   98.06567187  65.85930458    21.79971101   17.42657453  17.39476933  
329.00000000  113.80909454   98.29634785  66.01824748    21.82182852   17.42547273  17.39356778  
330.00000000  113.85003294   98.52640763  66.17680107    21.84398086   17.42436799  17.39236327  
331.00000000  113.88893713   98.75585046  66.33495308    21.86616564   17.42325745  17.39115867  
332.00000000  113.92585308   98.98467558  66.49271389    21.88838733   17.42214683  17.38994825  
333.00000000  113.96082660   99.21287719  66.65007127    21.91064353   17.42103326  17.38873486  
334.00000000  113.99377176   99.44045957  66.80702807    21.93293414   17.41991676  17.38751851  
335.00000000  114.02477801   99.66741694  66.96358712    21.95525677   17.41879732  17.38629920  
336.00000000  114.05380309   99.89374855  67.11974374    21.97761589   17.41767493  17.38507693  
337.00000000  114.08084852   100.11942868  67.27549331    22.00000682   17.41655247  17.38384883  
338.00000000  114.10595953   100.34450658  67.43083864    22.02243175   17.41542420  17.38262063  
339.00000000  114.12913738   100.56898130  67.58578253    22.04488830   17.41429298  17.38138947  
340.00000000  114.15033947   100.79275768  67.74031296    22.06738090   17.41316169  17.38015247  
341.00000000  114.16965446   101.01593934  67.89443276    22.08990493   17.41202745  17.37891539  
342.00000000  114.18699576   101.23848083  68.04815207    22.11246255   17.41089027  17.37767246  
343.00000000  114.20240803   101.46038636  68.20145160    22.13505139   17.40975014  17.37642944  
344.00000000  114.21589206   101.68166010  68.35433417    22.15767361   17.40860707  17.37518057  
345.00000000  114.22749231   101.90225709  68.50680988    22.18032687   17.40746104  17.37392874  
346.00000000  114.23720935   102.12227965  68.65886687    22.20301331   17.40631207  17.37267682  
347.00000000  114.24499989   102.34158490  68.81050792    22.22573058   17.40516303  17.37141906  
348.00000000  114.25086433   102.56027496  68.96172852    22.24848085   17.40400816  17.37015832  
349.00000000  114.25489049   102.77830510  69.11252419    22.27126400   17.40285321  17.36889749  
350.00000000  114.25703479   102.99572807  69.26290493    22.29407545   17.40169532  17.36763081  
351.00000000  114.25729736   103.21245080  69.41286624    22.31691959   17.40053447  17.36636116  
352.00000000  114.25572196   103.42852605  69.56239645    22.33979633   17.39937068  17.36509142  
353.00000000  114.25226475   103.64395786  69.71150551    22.36270332   17.39820680  17.36381582  
354.00000000  114.24696933   103.85875023  69.86018895    22.38564049   17.39703710  17.36254014  
355.00000000  114.23983543   104.07285909  70.00844235    22.40860772   17.39586733  17.36125859  
356.00000000  114.23090650   104.28633659  70.15626843    22.43160494   17.39469459  17.35997408  
357.00000000  114.22009455   104.49909091  70.30366278    22.45463427   17.39351891  17.35868947  
358.00000000  114.20748662   104.71122194  70.45062101    22.47769339   17.39234027  17.35739900  
359.00000000  114.19308210   104.92273348  70.59715292    22.50078221   17.39116155  17.35610843  
360.00000000  114.17688032   105.13353414  70.74324703    22.52390064   17.38997700  17.35481201  
361.00000000  114.15888051   105.34367565  70.88890604    22.54704859   17.38879237  17.35351549  
362.00000000  114.13908183   105.55311459  71.03413264    22.57022596   17.38760478  17.35221600  
363.00000000  114.11752714   105.76190240  71.17891542    22.59343267   17.38641424  17.35091352  
364.00000000  114.09421545   105.97004294  71.32325708    22.61666863   17.38522361  17.34960518  
365.00000000  114.06914570   106.17749291  71.46716729    22.63993375   17.38402715  17.34829675  
366.00000000  114.04231671   106.38425635  71.61062770    22.66322793   17.38283061  17.34698533  
367.00000000  114.01372724   106.59033727  71.75364102    22.68655108   17.38163111  17.34567093  
368.00000000  113.98341985   106.79578643  71.89621687    22.70990313   17.38042865  17.34435643  
369.00000000  113.95139315   107.00051402  72.03834396    22.73328397   17.37922610  17.34303607  
370.00000000  113.91768958   107.20457080  72.18002494    22.75669132   17.37801772  17.34171272  
371.00000000  113.88221986   107.40796060  72.32125552    22.78012730   17.37680926  17.34038927  
372.00000000  113.84511408   107.61064074  72.46203834    22.80359182   17.37559783  17.33905995  
373.00000000  113.80628278   107.81261522  72.60236222    22.82708479   17.37438344  17.33773053  
374.00000000  113.76581209   108.01393429  72.74224357    22.85060393   17.37316897  17.33639813  
375.00000000  113.72365629   108.21455540  72.88166436    22.87415135   17.37195153  17.33505985  
376.00000000  113.67985749   108.41448243  73.02063407    22.89772696   17.37073113  17.33372147  
377.00000000  113.63436980   108.61371921  73.15914160    22.92132850   17.36950777  17.33238299  
378.00000000  113.58727922   108.81226953  73.29719640    22.94495805   17.36828143  17.33103863  
379.00000000  113.53858375   109.01009128  73.43479421    22.96861337   17.36705502  17.32969128  
380.00000000  113.48823728   109.20723419  73.57192399    22.99229654   17.36582564  17.32834383  
381.00000000  113.43632575   109.40370195  73.70860194    23.01600530   17.36459329  17.32699051  
382.00000000  113.38280293   109.59940693  73.84481024    23.03974175   17.36336085  17.32563707  
383.00000000  113.32771064   109.79444430  73.98055150    23.06350364   17.36212257  17.32428065  
384.00000000  113.27100247   109.98881761  74.11583502    23.08729304   17.36088419  17.32292123  
385.00000000  113.21276430   110.18243962  74.25064983    23.11110772   17.35964573  17.32156171  
386.00000000  113.15299377   110.37535957  74.38499177    23.13494759   17.35840142  17.32019630  
387.00000000  113.09164425   110.56758114  74.51887009    23.15881474   17.35715703  17.31883079  
388.00000000  113.02880164   110.75906283  74.65227391    23.18270692   17.35590966  17.31746229  
389.00000000  112.96441918   110.94985354  74.78520576    23.20662405   17.35465932  17.31609078  
390.00000000  112.89853852   111.13995681  74.91766814    23.23056822   17.35340889  17.31471628  
391.00000000  112.83120136   111.32933127  75.04965023    23.25453719   17.35215549  17.31333879  
392.00000000  112.76231640   111.51798061  75.18116120    23.27853088   17.35089911  17.31196118  
393.00000000  112.69201391   111.70590853  75.31219689    23.30254922   17.34964265  17.31058058  
394.00000000  112.62020245   111.89311864  75.44275313    23.32659212   17.34838321  17.30919698  
395.00000000  112.54696797   112.07956995  75.57282580    23.35065952   17.34712080  17.30781038  
396.00000000  112.47230770   112.26535530  75.70242400    23.37475347   17.34585541  17.30642077  
397.00000000  112.39621880   112.45038906  75.83153698    23.39886963   17.34458993  17.30503106  
398.00000000  112.31874287   112.63471934  75.96016719    23.42301005   17.34332148  17.30363835  
399.00000000  112.23983250   112.81830525  76.08831711    23.44717680   17.34205005  17.30224263  
400.00000000  112.15952924   113.00115044  76.21597602    23.47136553   17.34077853  17.30084391  
401.00000000  112.07787471   113.18330266  76.34314639    23.49558044   17.33950403  17.29944508  
402.00000000  111.99486595   113.36467704  76.46983065    23.51981718   17.33822655  17.29804035  
403.00000000  111.91049995   113.54536538  76.59603123    23.54407781   17.33694898  17.29663551  
404.00000000  111.82481835   113.72528303  76.72173747    23.56836227   17.33566843  17.29523056  
405.00000000  111.73777338   113.90447752  76.84695179    23.59267047   17.33438490  17.29381971  
406.00000000  111.64945141   114.08295228  76.97167011    23.61700235   17.33310128  17.29240874  
407.00000000  111.55980459   114.26066690  77.09589483    23.64135783   17.33181468  17.29099477  
408.00000000  111.46891943   114.43762493  77.21962833    23.66573472   17.33052509  17.28957779  
409.00000000  111.37674802   114.61387351  77.34286005    23.69013508   17.32923541  17.28816069  
410.00000000  111.28328715   114.78937233  77.46559882    23.71455882   17.32794275  17.28674058  
411.00000000  111.18862352   114.96412484  77.58783410    23.73900377   17.32664711  17.28531747  
412.00000000  111.09275404   115.13809100  77.70956827    23.76347197   17.32535137  17.28389134  
413.00000000  110.99563054   115.31136111  77.83080367    23.78796334   17.32405264  17.28246510  
414.00000000  110.89729483   115.48385168  77.95153623    23.81247782   17.32275094  17.28103585  
415.00000000  110.79783391   115.65560946  78.07176826    23.83701324   17.32144913  17.27960358  
416.00000000  110.69715443   115.82663770  78.19148931    23.86156952   17.32014434  17.27817120  
417.00000000  110.59534348   115.99685341  78.31070808    23.88614871   17.31883945  17.27673580  
418.00000000  110.49235268   116.16634625  78.42941413    23.91075072   17.31753158  17.27529739  
419.00000000  110.38826930   116.33511938  78.54761613    23.93537340   17.31622072  17.27385597  
420.00000000  110.28304493   116.50309009  78.66530366    23.96001878   17.31490976  17.27241442  
421.00000000  110.17676706   116.67030471  78.78248536    23.98468470   17.31359581  17.27096986  
422.00000000  110.06938721   116.83676647  78.89915082    24.00937109   17.31228177  17.26952518  
423.00000000  109.96090214   117.00247861  79.01530232    24.03407997   17.31096473  17.26807748  
424.00000000  109.85139963   117.16740161  79.13094211    24.05881128   17.30964471  17.26662677  
425.00000000  109.74087661   117.33158143  79.24606615    24.08356078   17.30832459  17.26517304  
426.00000000  109.62928441   117.49497862  79.36067036    24.10833258   17.30700147  17.26371918  
427.00000000  109.51671105   117.65759644  79.47475700    24.13312661   17.30567537  17.26226231  
428.00000000  109.40315352   117.81948056  79.58832829    24.15793865   17.30434916  17.26080531  
429.00000000  109.28860874   117.98059162  79.70137389    24.18277279   17.30301997  17.25934529  
430.00000000  109.17311940   118.14093279  79.81389603    24.20762690   17.30169067  17.25788226  
431.00000000  109.05668251   118.30046492  79.92589693    24.23250297   17.30035838  17.25641620  
432.00000000  108.93929502   118.45923349  80.03737877    24.25739681   17.29902598  17.25495001  
433.00000000  108.82104576   118.61724158  80.14833124    24.28231249   17.29769060  17.25348371  
434.00000000  108.70183991   118.77449221  80.25875653    24.30724789   17.29635222  17.25201148  
435.00000000  108.58181247   118.93094635  80.36865683    24.33220294   17.29501373  17.25053912  
436.00000000  108.46086852   119.08660714  80.47802184    24.35717759   17.29367514  17.24906664  
437.00000000  108.33909728   119.24147768  80.58686618    24.38217382   17.29233067  17.24759114  
438.00000000  108.21654217   119.39560293  80.69517334    24.40718747   17.29098898  17.24611261  
439.00000000  108.09310801   119.54890213  80.80295168    24.43222053   17.28964141  17.24463105  
440.00000000  107.96893072   119.70146198  80.91019095    24.45727499   17.28829373  17.24314936  
441.00000000  107.84396135   119.85320188  81.01689947    24.48234670   17.28694594  17.24166755  
442.00000000  107.71819716   120.00416659  81.12307317    24.50743969   17.28559516  17.24018271  
443.00000000  107.59172831   120.15435906  81.22871413    24.53254981   17.28424138  17.23869485  
444.00000000  107.46450577   120.30374059  81.33381216    24.55768108   17.28288749  17.23720685  
445.00000000  107.33662003   120.45235573  81.43836934    24.58282937   17.28153350  17.23571582  
446.00000000  107.20802209   120.60012438  81.54238775    24.60799667   17.28017650  17.23422177  
447.00000000  107.07870937   120.74713247  81.64586946    24.63318290   17.27881651  17.23272758  
448.00000000  106.94877278   120.89338278  81.74880427    24.65838803   17.27745641  17.23123327  
449.00000000  106.94891304   120.89301055  81.74969725    24.65841641   17.27745352  17.23123037  
450.00000000  106.94928705   120.89189386  81.75237611    24.65850360   17.27745062  17.23123037  
451.00000000  106.94989481   120.89003267  81.75684681    24.65864554   17.27744194  17.23122456  
452.00000000  106.95073632   120.88746833  81.76309681    24.65884628   17.27743036  17.23122166  
453.00000000  106.95181158   120.88411806  81.77112571    24.65910582   17.27741589  17.23121586  
454.00000000  106.95312057   120.88006453  81.78093910    24.65942011   17.27739853  17.23120715  
455.00000000  106.95471004   120.87526629  81.79252411    24.65979319   17.27737827  17.23119845  
456.00000000  106.95653323   120.86972326  81.80587998    24.66022303   17.27735512  17.23118974  
457.00000000  106.95859012   120.86347670  81.82099364    24.66070964   17.27732618  17.23117814  
458.00000000  106.96092745   120.85644377  81.83787021    24.66125504   17.27729724  17.23116363  
459.00000000  106.96349845   120.84870707  81.85650249    24.66185719   17.27726251  17.23114912  
460.00000000  106.96634985   120.84022509  81.87687097    24.66251609   17.27722779  17.23113461  
461.00000000  106.96943489   120.83099768  81.89897435    24.66323174   17.27718727  17.23111720  
462.00000000  106.97275354   120.82102466  81.92281123    24.66400616   17.27714386  17.23109979  
463.00000000  106.97635253   120.81034724  81.94835569    24.66483732   17.27709756  17.23107948  
464.00000000  106.98023182   120.79888245  81.97561223    24.66572521   17.27704836  17.23105917  
465.00000000  106.98439138   120.78671285  82.00456085    24.66666982   17.27699627  17.23103595  
466.00000000  106.98883119   120.77379683  82.03519367    24.66767318   17.27694128  17.23101274  
467.00000000  106.99350448   120.76017555  82.06749661    24.66873325   17.27688051  17.23098662  
468.00000000  106.99850466   120.74576597  82.10145553    24.66985002   17.27681973  17.23096051  
469.00000000  107.00378498   120.73065062  82.13705619    24.67102552   17.27675606  17.23093149  
470.00000000  107.00934539   120.71482925  82.17429038    24.67225567   17.27668660  17.23090247  
471.00000000  107.01518584   120.69821871  82.21313155    24.67354454   17.27661425  17.23087055  
472.00000000  107.02135301   120.68090155  82.25357135    24.67489210   17.27653901  17.23083863  
473.00000000  107.02780013   120.66283603  82.29559526    24.67629429   17.27646086  17.23080381  
474.00000000  107.03462057   120.64402182  82.33918265    24.67775517   17.27637983  17.23076899  
475.00000000  107.04172084   120.62450000  82.38430676    24.67927268   17.27629590  17.23073417  
476.00000000  107.04914759   120.60422878  82.43096506    24.68084683   17.27620907  17.23069354  
477.00000000  107.05690076   120.58320779  82.47912463    24.68247962   17.27611936  17.23065582  
478.00000000  107.06502697   120.56147809  82.52877680    24.68416699   17.27602385  17.23061520  
479.00000000  107.07347944   120.53899784  82.57989465    24.68591299   17.27592834  17.23057167  
480.00000000  107.08225810   120.51580809  82.63245125    24.68771759   17.27582704  17.23052814  
481.00000000  107.09145624   120.49186695  82.68643178    24.68957675   17.27572574  17.23048171  
482.00000000  107.10098039   120.46717395  82.74181531    24.69149449   17.27561866  17.23043528  
483.00000000  107.11087713   120.44177016  82.79858091    24.69346877   17.27550868  17.23038595  
484.00000000  107.12119305   120.41565513  82.85668953    24.69549959   17.27539580  17.23033662  
485.00000000  107.13188134   120.38878685  82.91613233    24.69758895   17.27528003  17.23028439  
486.00000000  107.14298857   120.36116483  82.97687630    24.69973279   17.27516136  17.23023215  
487.00000000  107.15451460   120.33283010  83.03890052    24.70193515   17.27503980  17.23017702  
488.00000000  107.16641265   120.30378215  83.10217807    24.70419398   17.27491245  17.23012188  
489.00000000  107.17877588   120.27397890  83.16667602    24.70651129   17.27478509  17.23006384  
490.00000000  107.19160415   120.24346136  83.23237351    24.70888302   17.27465195  17.23000290  
491.00000000  107.20485064   120.21218740  83.29923769    24.71131320   17.27451881  17.22994196  
492.00000000  107.21856183   120.18019804  83.36724177    24.71379979   17.27437987  17.22988102  
493.00000000  107.23278417   120.14749269  83.43636497    24.71634479   17.27423804  17.22981718  
494.00000000  107.24742421   120.11402916  83.50656262    24.71894415   17.27409332  17.22975043  
495.00000000  107.26262163   120.07984843  83.57781404    24.72160189   17.27394570  17.22968369  
496.00000000  107.27828298   120.04494991  83.65008667    24.72431597   17.27379518  17.22961404  
497.00000000  107.29445466   120.00933297  83.72334800    24.72708636   17.27364177  17.22954439  
498.00000000  107.31118301   119.97299696  83.79756560    24.72991306   17.27348546  17.22947184  
499.00000000  107.32846780   119.93589955  83.87271308    24.73279806   17.27332336  17.22939639  
500.00000000  107.34626216   119.89808172  83.94875222    24.73573730   17.27316126  17.22932094  
501.00000000  107.36465899   119.85954280  84.02565085    24.73873481   17.27299627  17.22924258  
502.00000000  107.38361141   119.82028209  84.10337092    24.74178854   17.27282548  17.22916423  
503.00000000  107.40316569   119.78029888  84.18188641    24.74490048   17.27265179  17.22908297  
504.00000000  107.42332149   119.73959245  84.26115950    24.74806659   17.27247521  17.22900171  
505.00000000  107.44407848   119.69816206  84.34115247    24.75129088   17.27229863  17.22891755  
506.00000000  107.46548283   119.65600695  84.42183367    24.75457130   17.27211626  17.22883049  
507.00000000  107.48753416   119.61308457  84.50316562    24.75790783   17.27193099  17.22874342  
508.00000000  107.51023207   119.56947771  84.58511098    24.76130045   17.27173992  17.22865346  
509.00000000  107.53362265   119.52518563  84.66763845    24.76474914   17.27154886  17.22856349  
510.00000000  107.55770544   119.48012387  84.75070501    24.76825589   17.27135490  17.22847062  
511.00000000  107.58243351   119.43433342  84.83427373    24.77181665   17.27115804  17.22837485  
512.00000000  107.60794580   119.38785533  84.91830780    24.77543541   17.27095539  17.22827908  
513.00000000  107.63414886   119.34064689  85.00277643    24.77911015   17.27075273  17.22818040  
514.00000000  107.66113505   119.29270724  85.08763130    24.78284084   17.27054429  17.22807882  
515.00000000  107.68885736   119.24407742  85.17283605    24.78662946   17.27033294  17.22797725  
516.00000000  107.71731523   119.19471465  85.25836029    24.79047196   17.27012160  17.22787276  
517.00000000  107.74660087   119.14461801  85.34415621    24.79437235   17.26990446  17.22776828  
518.00000000  107.77671363   119.09382856  85.43018787    24.79832656   17.26968442  17.22765800  
519.00000000  107.80765279   119.04230341  85.51641363    24.80233860   17.26946149  17.22755061  
520.00000000  107.83937129   118.99008362  85.60279785    24.80640643   17.26923565  17.22743742  
521.00000000  107.87200749   118.93712625  85.68930505    24.81053002   17.26900402  17.22732423  
522.00000000  107.90546789   118.88347236  85.77588239    24.81471136   17.26877239  17.22720813  
523.00000000  107.93979804   118.82912101  85.86250055    24.81894639   17.26853787  17.22709204  
524.00000000  107.97504341   118.77402915  85.94911867    24.82323710   17.26830044  17.22697304  
525.00000000  108.01120312   118.71823786  86.03569608    24.82758546   17.26805722  17.22685113  
526.00000000  108.04832252   118.66170402  86.12219226    24.83198945   17.26781109  17.22672923  
527.00000000  108.08635437   118.60451088  86.20857266    24.83644701   17.26756497  17.22660152  
528.00000000  108.12534393   118.54657313  86.29478547    24.84096214   17.26731305  17.22647671  
529.00000000  108.16529018   118.48793187  86.38080227    24.84553280   17.26705823  17.22634610  
530.00000000  108.20628448   118.42858608  86.46658314    24.85015895   17.26680341  17.22621549  
531.00000000  108.24823324   118.36853467  86.55207681    24.85484057   17.26654279  17.22608197  
532.00000000  108.29118154   118.30777658  86.63726104    24.85957964   17.26627927  17.22594555  
533.00000000  108.33517434   118.24631072  86.72208485    24.86437210   17.26601286  17.22580912  
534.00000000  108.38025650   118.18413599  86.80651473    24.86921993   17.26574354  17.22566980  
535.00000000  108.42633444   118.12125126  86.89051156    24.87412310   17.26546843  17.22552757  
536.00000000  108.47349907   118.05765541  86.97404210    24.87908358   17.26519331  17.22538243  
537.00000000  108.52174897   117.99338965  87.05705600    24.88409733   17.26491529  17.22523730  
538.00000000  108.57112876   117.92836809  87.13952605    24.88916833   17.26463148  17.22508926  
539.00000000  108.62154482   117.86267433  87.22141366    24.89429252   17.26434766  17.22494122  
540.00000000  108.67313375   117.79630724  87.30268037    24.89947389   17.26405804  17.22478737  
541.00000000  108.72584789   117.72922322  87.38329360    24.90471040   17.26376842  17.22463352  
542.00000000  108.77968560   117.66142104  87.46320941    24.91000000   17.26347300  17.22447677  
543.00000000  108.83469116   117.59294197  87.54240687    24.91534668   17.26317468  17.22431711  
544.00000000  108.89081688   117.52374228  87.62083656    24.92074838   17.26287635  17.22415745  
545.00000000  108.94815281   117.45386328  87.69847205    24.92620308   17.26257223  17.22399489  
546.00000000  109.00665117   117.38330375  87.77528695    24.93171474   17.26226520  17.22382942  
547.00000000  109.06631011   117.31201984  87.85123221    24.93728133   17.26195528  17.22366105  
548.00000000  109.12721934   117.24005288  87.92629300    24.94290079   17.26164245  17.22349268  
549.00000000  109.18928519   117.16740161  88.00042614    24.94857711   17.26132672  17.22332140  
550.00000000  109.25255146   117.09402205  88.07361126    24.95430624   17.26100808  17.22314722  
551.00000000  109.31701606   117.01999829  88.14580535    24.96009215   17.26068654  17.22297013  
552.00000000  109.38272258   116.94524360  88.21699383    24.96593079   17.26035921  17.22279013  
553.00000000  109.44962311   116.86984213  88.28713949    24.97182612   17.26003187  17.22261014  
554.00000000  109.51776112   116.79370702  88.35622219    24.97777412   17.25970162  17.22242724  
555.00000000  109.58708866   116.71692251  88.42421049    24.98377874   17.25936557  17.22224143  
556.00000000  109.65764907   116.63944444  88.49107865    24.98983593   17.25902952  17.22205272  
557.00000000  109.72943999   116.56127144  88.55680663    24.99594767   17.25868767  17.22186401  
558.00000000  109.80245899   116.48240210  88.62136875    25.00211391   17.25834581  17.22166949  
559.00000000  109.87665812   116.40287797  88.68473939    25.00833461   17.25799815  17.22147497  
560.00000000  109.95208047   116.32265472  88.74690417    25.01460973   17.25765048  17.22127754  
561.00000000  110.02872352   116.24173089  88.80783749    25.02093923   17.25729701  17.22108011  
562.00000000  110.10658473   116.16014807  88.86752500    25.02732307   17.25694063  17.22087687  
563.00000000  110.18566150   116.07790487  88.92593547    25.03375921   17.25658425  17.22067362  
564.00000000  110.26590588   115.99495679  88.98306580    25.04025160   17.25622207  17.22046457  
565.00000000  110.34736064   115.91130230  89.03889599    25.04679620   17.25585698  17.22025551  
566.00000000  110.42997781   115.82702621  89.09340604    25.05339698   17.25548898  17.22004646  
567.00000000  110.51375480   115.74204076  89.14658154    25.06004988   17.25511808  17.21983159  
568.00000000  110.59868896   115.65638763  89.19841366    25.06675687   17.25474428  17.21961382  
569.00000000  110.68482281   115.57010859  89.24888795    25.07351591   17.25436756  17.21939604  
570.00000000  110.77206327   115.48311565  89.29798990    25.08033094   17.25398794  17.21917536  
571.00000000  110.86040772   115.39545052  89.34571059    25.08719793   17.25360542  17.21895177  
572.00000000  110.94989860   115.30711166  89.39204663    25.09412083   17.25321999  17.21872527  
573.00000000  111.04048811   115.21809754  89.43698340    25.10109559   17.25283165  17.21849587  
574.00000000  111.13212857   115.12845000  89.48051184    25.10812418   17.25243751  17.21826356  
575.00000000  111.22486233   115.03808065  89.52262842    25.11520456   17.25204336  17.21803125  
576.00000000  111.31864175   114.94707478  89.56332955    25.12234066   17.25164630  17.21779603  
577.00000000  111.41346418   114.85543087  89.60260599    25.12952845   17.25124343  17.21755499  
578.00000000  111.50928212   114.76310383  89.64045962    25.13676988   17.25084056  17.21731396  
579.00000000  111.60609302   114.67009200  89.67688108    25.14406491   17.25043478  17.21707002  
580.00000000  111.70389429   114.57643737  89.71187212    25.15141149   17.25002319  17.21682607  
581.00000000  111.80263861   114.48213834  89.74542885    25.15881357   17.24961159  17.21657631  
582.00000000  111.90232348   114.38714963  89.77755287    25.16626512   17.24919708  17.21632365  
583.00000000  112.00294639   114.29155699  89.80824572    25.17377207   17.24877677  17.21607098  
584.00000000  112.10441561   114.19527136  89.83750887    25.18133237   17.24835644  17.21581250  
585.00000000  112.20677341   114.09833478  89.86533815    25.18894400   17.24793031  17.21555401  
586.00000000  112.30997284   114.00074561  89.89174044    25.19660890   17.24750417  17.21529262  
587.00000000  112.41396710   113.90250217  89.91672258    25.20432503   17.24707222  17.21502832  
588.00000000  112.51875399   113.80360275  89.94028575    25.21209432   17.24663735  17.21476111  
589.00000000  112.62433130   113.70404566  89.96242549    25.21991673   17.24620248  17.21449099  
590.00000000  112.73060809   113.60387317  89.98316509    25.22779221   17.24576180  17.21422087  
591.00000000  112.83762670   113.50299556  90.00249441    25.23571873   17.24532110  17.21394493  
592.00000000  112.94534076   113.40154320  90.02042546    25.24369822   17.24487460  17.21366608  
593.00000000  113.05370405   113.29938217  90.03697018    25.25172865   17.24442519  17.21338723  
594.00000000  113.16271471   113.19659889  90.05212380    25.25981195   17.24397576  17.21310547  
595.00000000  113.27232672   113.09319166  90.06590920    25.26794808   17.24352052  17.21281790  
596.00000000  113.41679770   112.94016115  90.06886254    25.25640513   17.24414393  17.21366608  
597.00000000  113.56108488   112.78696733  90.07185465    25.24491236   17.24476732  17.21451132  
598.00000000  113.70518898   112.63365394  90.07489106    25.23346587   17.24538489  17.21535652  
599.00000000  113.84902283   112.48017603  90.07797178    25.22206574   17.24599954  17.21619586  
600.00000000  113.99263134   112.32657744  90.08109125    25.21071399   17.24661416  17.21703226  
601.00000000  114.13597154   112.17290225  90.08425501    25.19941071   17.24722296  17.21786863  
602.00000000  114.27908820   112.01906088  90.08745751    25.18815595   17.24783175  17.21869914  
603.00000000  114.42193846   111.86514202  90.09069874    25.17694779   17.24843761  17.21952961  
604.00000000  114.56452330   111.71110061  90.09397871    25.16578828   17.24904055  17.22035714  
605.00000000  114.70684374   111.55698096  90.09730296    25.15467750   17.24964058  17.22117882  
606.00000000  114.84885720   111.40278273  90.10066037    25.14361549   17.25023768  17.22200046  
607.00000000  114.99060831   111.24850561  90.10405651    25.13260034   17.25083186  17.22281917  
608.00000000  115.13209804   111.09414926  90.10749136    25.12163609   17.25142313  17.22363492  
609.00000000  115.27328398   110.93975843  90.11095938    25.11071883   17.25201148  17.22444774  
610.00000000  115.41412392   110.78533296  90.11446610    25.09984861   17.25259691  17.22525472  
611.00000000  115.55466239   110.63082753  90.11800597    25.08902948   17.25318232  17.22606165  
612.00000000  115.69490049   110.47628705  90.12158454    25.07825951   17.25376191  17.22686565  
613.00000000  115.83483932   110.32175669  90.12519625    25.06753678   17.25433858  17.22766670  
614.00000000  115.97443684   110.16719112  90.12884111    25.05686533   17.25491524  17.22846482  
615.00000000  116.11365122   110.01263564  90.13251910    25.04624123   17.25548608  17.22926000  
616.00000000  116.25256986   109.85804477  90.13623023    25.03566656   17.25605691  17.23005223  
617.00000000  116.39115087   109.70346394  90.13996894    25.02514136   17.25662481  17.23084153  
618.00000000  116.52935253   109.54889319  90.14374632    25.01466770   17.25718691  17.23162790  
619.00000000  116.66717619   109.39437828  90.14755127    25.00424164   17.25774898  17.23241132  
620.00000000  116.80466600   109.23987367  90.15138379    24.99386525   17.25830814  17.23319181  
621.00000000  116.94173763   109.08537941  90.15524943    24.98353858   17.25886439  17.23396646  
622.00000000  117.07847795   108.93098733  90.15914263    24.97326170   17.25941772  17.23474108  
623.00000000  117.21480282   108.77660594  90.16306339    24.96303467   17.25996813  17.23551276  
624.00000000  117.35075628   108.62232735  90.16701725    24.95285755   17.26051564  17.23628150  
625.00000000  117.48629707   108.46810591  90.17099312    24.94273040   17.26106022  17.23704441  
626.00000000  117.62142662   108.31394185  90.17499653    24.93265529   17.26160190  17.23780729  
627.00000000  117.75614634   108.15992788  90.17902750    24.92262827   17.26214066  17.23856433  
628.00000000  117.89045763   108.00597206  90.18308045    24.91265140   17.26267650  17.23932133  
629.00000000  118.02436189   107.85212098  90.18716095    24.90272676   17.26320944  17.24007251  
630.00000000  118.15781819   107.69837510  90.19126898    24.89285239   17.26374235  17.24082075  
631.00000000  118.29082805   107.54478137  90.19539900    24.88302634   17.26426946  17.24156895  
632.00000000  118.42343518   107.39129387  90.19955100    24.87325270   17.26479366  17.24231133  
633.00000000  118.55555660   107.23795970  90.20372498    24.86353153   17.26531784  17.24305077  
634.00000000  118.68727817   107.08477950  90.20792094    24.85385886   17.26583621  17.24378729  
635.00000000  118.81851708   106.93175394  90.21213333    24.84423676   17.26635167  17.24451797  
636.00000000  118.94927490   106.77893051  90.21637324    24.83466730   17.26686712  17.24524862  
637.00000000  119.07959523   106.62626318  90.22062957    24.82514854   17.26737676  17.24597634  
638.00000000  119.20943755   106.47375263  90.22490787    24.81568053   17.26788638  17.24669823  
639.00000000  119.33876152   106.32144657  90.22920259    24.80626534   17.26839020  17.24742010  
640.00000000  119.46765253   106.16939295  90.23351373    24.79689900   17.26889400  17.24813613  
641.00000000  119.59602836   106.01749856  90.23784683    24.78758560   17.26939200  17.24884924  
642.00000000  119.72389068   105.86581129  90.24219634    24.77832521   17.26988998  17.24955941  
643.00000000  119.85128285   105.71442664  90.24655672    24.76911383   17.27038506  17.25026377  
644.00000000  119.97816468   105.56320382  90.25093905    24.75995557   17.27087433  17.25096809  
645.00000000  120.10453780   105.41228581  90.25533225    24.75084847   17.27136358  17.25166948  
646.00000000  120.23040381   105.26157894  90.25974186    24.74179460   17.27184703  17.25236506  
647.00000000  120.35572276   105.11117923  90.26416232    24.73279200   17.27233047  17.25305770  
648.00000000  120.48053785   104.96104039  90.26859919    24.72384072   17.27281100  17.25374742  
649.00000000  120.60480919   104.81121123  90.27304692    24.71494285   17.27328863  17.25443421  
650.00000000  120.72853847   104.66164531  90.27750550    24.70609641   17.27376045  17.25511518  
651.00000000  120.85172734   104.51239161  90.28197495    24.69730147   17.27423226  17.25579613  
652.00000000  120.97437745   104.36345146  90.28646078    24.68856010   17.27470116  17.25647125  
653.00000000  121.09649045   104.21482620  90.29095193    24.67987034   17.27516425  17.25714345  
654.00000000  121.21802671   104.06651719  90.29544839    24.67123426   17.27562734  17.25781272  
655.00000000  121.33898796   103.91857389  90.29996124    24.66264990   17.27608752  17.25847618  
656.00000000  121.45941709   103.77094969  90.30447386    24.65411933   17.27654479  17.25913671  
657.00000000  121.57923342   103.62374245  90.30900287    24.64564059   17.27699627  17.25979722  
658.00000000  121.69852094   103.47685732  90.31353166    24.63721575   17.27744773  17.26044901  
659.00000000  121.81719911   103.33034404  90.31806575    24.62884285   17.27789628  17.26110078  
660.00000000  121.93526971   103.18425267  90.32261068    24.62052396   17.27833904  17.26174962  
661.00000000  122.05277547   103.03853648  90.32715539    24.61225711   17.27878179  17.26239265  
662.00000000  122.16967709   102.89324565  90.33171093    24.60404438   17.27922163  17.26303276  
663.00000000  122.28597630   102.74833332  90.33626625    24.59588380   17.27965856  17.26366705  
664.00000000  122.40171567   102.60384983  90.34082134    24.58777745   17.28008970  17.26430132  
665.00000000  122.51677436   102.45984579  90.34538173    24.57972335   17.28052083  17.26492977  
666.00000000  122.63127660   102.31622550  90.34994189    24.57172359   17.28094905  17.26555531  
667.00000000  122.74514247   102.17308843  90.35450736    24.56377821   17.28137437  17.26617503  
668.00000000  122.85837375   102.03043664  90.35907259    24.55588524   17.28179389  17.26679472  
669.00000000  122.97097218   101.88822307  90.36363207    24.54804677   17.28221340  17.26740861  
670.00000000  123.08298014   101.74649871  90.36819684    24.54026283   17.28263001  17.26801668  
671.00000000  123.19431805   101.60526561  90.37275585    24.53253146   17.28304082  17.26862473  
672.00000000  123.30502828   101.46457510  90.37731463    24.52485474   17.28345162  17.26922697  
673.00000000  123.41507201   101.32433074  90.38187318    24.51723068   17.28385663  17.26982629  
674.00000000  123.52449150   101.18463322  90.38642597    24.50966136   17.28426163  17.27042269  
675.00000000  123.63324796   101.04543532  90.39097300    24.50214684   17.28466372  17.27101329  
676.00000000  123.74134313   100.90683822  90.39551427    24.49468718   17.28506002  17.27160097  
677.00000000  123.84877876   100.76874515  90.40005531    24.48728037   17.28545631  17.27218284  
678.00000000  123.95555655   100.63120788  90.40459059    24.47992851   17.28584681  17.27276179  
679.00000000  124.06167821   100.49427844  90.40911458    24.47263165   17.28623730  17.27333784  
680.00000000  124.16710514   100.35785968  90.41363282    24.46538984   17.28662200  17.27391096  
681.00000000  124.27183913   100.22210335  90.41814530    24.45820108   17.28700668  17.27447828  
682.00000000  124.37592211   100.08686227  90.42265203    24.45106746   17.28738557  17.27504269  
683.00000000  124.47931555   99.95228862  90.42714747    24.44398904   17.28776446  17.27560419  
684.00000000  124.58202117   99.81830994  90.43163163    24.43696585   17.28813755  17.27615987  
685.00000000  124.68404068   99.68495875  90.43610452    24.42999591   17.28850774  17.27671265  
686.00000000  124.78533568   99.55223754  90.44057165    24.42308130   17.28887793  17.27725962  
687.00000000  124.88594797   99.42016395  90.44502750    24.41622207   17.28924232  17.27780368  
688.00000000  124.98583920   99.28874055  90.44946655    24.40941826   17.28960381  17.27834483  
689.00000000  125.08505107   99.15798505  90.45389433    24.40266994   17.28996241  17.27888017  
690.00000000  125.18350530   99.02790011  90.45831084    24.39597713   17.29032099  17.27941261  
691.00000000  125.28128352   98.89849342  90.46271608    24.38933783   17.29067379  17.27993924  
692.00000000  125.37834741   98.76978283  90.46710452    24.38275620   17.29102368  17.28046585  
693.00000000  125.47465880   98.64177614  90.47147617    24.37622817   17.29137068  17.28098377  
694.00000000  125.57025922   98.51447609  90.47583655    24.36975585   17.29171478  17.28150167  
695.00000000  125.66515030   98.38789560  90.48018015    24.36334131   17.29205598  17.28201088  
696.00000000  125.75925413   98.26204761  90.48450696    24.35698052   17.29239428  17.28252007  
697.00000000  125.85265194   98.13694004  90.48881699    24.35067556   17.29272969  17.28302346  
698.00000000  125.94530559   98.01257572  90.49310471    24.34442441   17.29306219  17.28352395  
699.00000000  126.03725640   97.88897282  90.49738118    24.33823124   17.29339180  17.28401863  
700.00000000  126.12842661   97.76613933  90.50163534    24.33209403   17.29371851  17.28451041  
701.00000000  126.21881793   97.64408328  90.50586721    24.32601283   17.29404233  17.28499638  
702.00000000  126.30847161   97.52280759  90.51008231    24.31998766   17.29436035  17.28547946  
703.00000000  126.39738921   97.40233570  90.51428064    24.31401859   17.29467837  17.28595673  
704.00000000  126.48553277   97.28266033  90.51845116    24.30810359   17.29499350  17.28643109  
705.00000000  126.57294340   97.16380499  90.52260491    24.30224681   17.29530283  17.28690256  
706.00000000  126.65954366   97.04577271  90.52673638    24.29644624   17.29561216  17.28736822  
707.00000000  126.74537467   96.92857164  90.53084557    24.29070192   17.29591570  17.28782809  
708.00000000  126.83047741   96.81221514  90.53492696    24.28501184   17.29621924  17.28828505  
709.00000000  126.91477455   96.69670625  90.53899160    24.27938014   17.29651699  17.28873911  
710.00000000  126.99826770   96.58206355  90.54302845    24.27380481   17.29681474  17.28918737  
711.00000000  127.08103714   96.46828494  90.54703750    24.26828589   17.29710669  17.28963273  
712.00000000  127.16296631   96.35538906  90.55102429    24.26282341   17.29739576  17.29007230  
713.00000000  127.24413542   96.24337899  90.55498882    24.25741742   17.29768482  17.29050896  
714.00000000  127.32450667   96.13226826  90.55892005    24.25207001   17.29796809  17.29093982  
715.00000000  127.40408157   96.02205997  90.56282902    24.24677711   17.29824847  17.29136779  
716.00000000  127.48290081   95.91276766  90.56671022    24.24154079   17.29852595  17.29178996  
717.00000000  127.56088742   95.80439969  90.57056365    24.23636318   17.29880054  17.29220923  
718.00000000  127.63804292   95.69696442  90.57438932    24.23124223   17.29907223  17.29262270  
719.00000000  127.71444711   95.59047024  90.57818722    24.22617593   17.29934103  17.29303328  
720.00000000  127.79002308   95.48492551  90.58195184    24.22116843   17.29960693  17.29343806  
721.00000000  127.86477232   95.38033864  90.58568872    24.21621771   17.29986994  17.29383705  
722.00000000  127.93873534   95.27672329  90.58939783    24.21132586   17.30012717  17.29423314  
723.00000000  128.01187445   95.17408261  90.59307369    24.20648880   17.30038439  17.29462633  
724.00000000  128.08419106   95.07242502  90.59671628    24.20170862   17.30063872  17.29501373  
725.00000000  128.15568657   94.97176422  90.60033113    24.19698742   17.30088726  17.29539823  
726.00000000  128.22636234   94.87210338  90.60391272    24.19232316   17.30113580  17.29577694  
727.00000000  128.29618077   94.77345092  90.60746106    24.18771589   17.30137856  17.29614986  
728.00000000  128.36522115   94.67582057  90.61097616    24.18316563   17.30162131  17.29651988  
729.00000000  128.43340687   94.57921548  90.61445801    24.17867449   17.30185828  17.29688411  
730.00000000  128.50077821   94.48364938  90.61790662    24.17424042   17.30209236  17.29724545  
731.00000000  128.56729755   94.38912014  90.62132199    24.16986347   17.30232354  17.29760099  
732.00000000  128.63296623   94.29564677  90.62469862    24.16554365   17.30255472  17.29795364  
733.00000000  128.69782438   94.20323243  90.62804202    24.16128101   17.30278012  17.29830049  
734.00000000  128.76183441   94.11188554  90.63135219    24.15707764   17.30300263  17.29864157  
735.00000000  128.82499757   94.02161454  90.63462363    24.15293150   17.30322224  17.29897974  
736.00000000  128.88731512   93.93242784  90.63786185    24.14884262   17.30343896  17.29931213  
737.00000000  128.94878828   93.84433387  90.64105582    24.14481104   17.30364990  17.29964161  
738.00000000  129.00941826   93.75733571  90.64422210    24.14083884   17.30386084  17.29996532  
739.00000000  129.06916750   93.67144709  90.64734414    24.13692400   17.30406889  17.30028612  
740.00000000  129.12807596   93.58667106  90.65042747    24.13306653   17.30427115  17.30060115  
741.00000000  129.18614477   93.50302134  90.65347759    24.12926853   17.30447341  17.30091038  
742.00000000  129.24333639   93.42049561  90.65648350    24.12552590   17.30466989  17.30121672  
743.00000000  129.29965197   93.33910756  90.65945621    24.12184280   17.30486637  17.30151727  
744.00000000  129.35513132   93.25886553  90.66238470    24.11821925   17.30505706  17.30181493  
745.00000000  129.40973688   93.17977248  90.66527450    24.11465322   17.30524776  17.30210681  
746.00000000  129.46350837   93.10184209  90.66812009    24.11114473   17.30543267  17.30239290  
747.00000000  129.51636962   93.02507189  90.67092698    24.10769379   17.30561470  17.30267609  
748.00000000  129.56836034   92.94947552  90.67369519    24.10430252   17.30579383  17.30295351  
749.00000000  129.61952013   92.87506124  90.67642472    24.10096886   17.30597007  17.30322802  
750.00000000  129.66977288   92.80183188  90.67910454    24.09769284   17.30614342  17.30349676  
751.00000000  129.71915818   92.72979025  90.68174568    24.09447655   17.30631388  17.30375971  
752.00000000  129.76767702   92.65895531  90.68434815    24.09131794   17.30648144  17.30401976  
753.00000000  129.81529186   92.58931904  90.68690644    24.08821704   17.30664323  17.30427404  
754.00000000  129.86204218   92.52090034  90.68942055    24.08517594   17.30680502  17.30452253  
755.00000000  129.90792893   92.45369652  90.69189049    24.08219259   17.30696103  17.30476813  
756.00000000  129.95291455   92.38772105  90.69431625    24.07926909   17.30711703  17.30500795  
757.00000000  129.99699997   92.32297656  90.69669785    24.07640131   17.30726726  17.30524198  
758.00000000  130.04022455   92.25946564  90.69903528    24.07359549   17.30741748  17.30547312  
759.00000000  130.08255071   92.19719627  90.70132855    24.07084544   17.30756193  17.30570137  
760.00000000  130.12397934   92.13617639  90.70357766    24.06815531   17.30770349  17.30592095  
761.00000000  130.16454971   92.07641392  90.70577710    24.06552513   17.30784215  17.30613764  
762.00000000  130.20418580   92.01791130  90.70793791    24.06295285   17.30797793  17.30634855  
763.00000000  130.24296526   91.96067094  90.71004906    24.06043848   17.30811082  17.30655656  
764.00000000  130.28081209   91.90470064  90.71211606    24.05798412   17.30824081  17.30675880  
765.00000000  130.31780385   91.85000817  90.71413341    24.05558771   17.30836792  17.30695525  
766.00000000  130.35386454   91.79659580  90.71610662    24.05324926   17.30849214  17.30714881  
767.00000000  130.38907163   91.74447122  90.71803569    24.05097087   17.30861057  17.30733659  
768.00000000  130.42334914   91.69363664  90.71991512    24.04875049   17.30872901  17.30751860  
769.00000000  130.45673612   91.64409965  90.72174491    24.04659019   17.30884167  17.30769771  
770.00000000  130.48919495   91.59586235  90.72353058    24.04448793   17.30895433  17.30787104  
771.00000000  130.52076463   91.54893227  90.72526660    24.04244580   17.30906121  17.30803859  
772.00000000  130.55144580   91.50331142  90.72695300    24.04046173   17.30916520  17.30820326  
773.00000000  130.58120079   91.45900174  90.72859527    24.03853573   17.30926919  17.30836214  
774.00000000  130.61006852   91.41601063  90.73018792    24.03666990   17.30936741  17.30851525  
775.00000000  130.63804959   91.37434541  90.73173094    24.03486426   17.30946273  17.30866546  
776.00000000  130.66506802   91.33400791  90.73322986    24.03311465   17.30955516  17.30880701  
777.00000000  130.69123919   91.29499986  90.73467364    24.03142734   17.30964182  17.30894855  
778.00000000  130.71644885   91.25732299  90.73607331    24.02979609   17.30972848  17.30908143  
779.00000000  130.74077405   91.22098443  90.73741786    24.02822715   17.30981225  17.30921142  
780.00000000  130.76417705   91.18599125  90.73871831    24.02671430   17.30989024  17.30933563  
781.00000000  130.78669657   91.15233952  90.73996363    24.02526171   17.30996823  17.30945695  
782.00000000  130.80825662   91.12003622  90.74116486    24.02386938   17.31004044  17.30957250  
783.00000000  130.82893411   91.08908826  90.74231097    24.02253525   17.31011265  17.30968226  
784.00000000  130.84869124   91.05949154  90.74341298    24.02126142   17.31017909  17.30978625  
785.00000000  130.86752844   91.03124738  90.74445989    24.02004580   17.31024263  17.30988735  
786.00000000  130.88544610   91.00436803  90.74545719    24.01888840   17.31030329  17.30998267  
787.00000000  130.90248279   90.97885469  90.74641040    24.01779132   17.31036106  17.31007510  
788.00000000  130.91856247   90.95469751  90.74730299    24.01675249   17.31041594  17.31015887  
789.00000000  130.93376188   90.93191409  90.74815150    24.01577398   17.31046793  17.31023974  
790.00000000  130.94800495   90.91049994  90.74895041    24.01485582   17.31051703  17.31031773  
791.00000000  130.96136835   90.89045604  90.74969421    24.01399592   17.31056325  17.31038706  
792.00000000  130.97377600   90.87178880  90.75038843    24.01319429   17.31060369  17.31045349  
793.00000000  130.98530452   90.85449356  90.75102754    24.01245302   17.31064412  17.31051703  
794.00000000  130.99587780   90.83857661  90.75162258    24.01177003   17.31067879  17.31057191  
795.00000000  131.00553423   90.82403867  90.75216251    24.01114741   17.31071345  17.31062391  
796.00000000  131.01427403   90.81088041  90.75265285    24.01058308   17.31074233  17.31067012  
797.00000000  131.02213553   90.79910242  90.75308810    24.01007913   17.31076832  17.31071345  
798.00000000  131.02904258   90.78871075  90.75347927    24.00963348   17.31079143  17.31074811  
799.00000000  131.03499533   90.77970037  90.75380984    24.00924822   17.31081454  17.31077988  
800.00000000  131.04007021   90.77207720  90.75409633    24.00892126   17.31082898  17.31080876  
801.00000000  131.04422917   90.76583608  90.75432772    24.00865469   17.31084342  17.31082898  
802.00000000  131.04743416   90.76098281  90.75450953    24.00844643   17.31085498  17.31084631  
803.00000000  131.04976154   90.75751209  90.75463625    24.00829857   17.31086364  17.31086075  
804.00000000  131.05113506   90.75543510  90.75471338    24.00820901   17.31086653  17.31086653  
805.00000000  131.05159289   90.75474092  90.75474092    24.00817986   17.31086942  17.31086942  
806.00000000  131.02427256   90.74924793  90.74924793    23.98334005   17.31220090  17.31220090  
807.00000000  130.99522892   90.74248178  90.74248178    23.95852041   17.31352939  17.31352939  
808.00000000  130.96442265   90.73444770  90.73444770    23.93372098   17.31485778  17.31485778  
809.00000000  130.93189069   90.72513985  90.72513985    23.90894393   17.31618318  17.31618318  
810.00000000  130.89763176   90.71456333  90.71456333    23.88418933   17.31750559  17.31750559  
811.00000000  130.86160629   90.70271771  90.70271771    23.85945515   17.31882790  17.31882790  
812.00000000  130.82385104   90.68960249  90.68960249    23.83474565   17.32014723  17.32014723  
813.00000000  130.78436451   90.67521712  90.67521712    23.81005460   17.32146356  17.32146356  
814.00000000  130.74314514   90.65956100  90.65956100    23.78538837   17.32277980  17.32277980  
815.00000000  130.70019128   90.64264449  90.64264449    23.76074283   17.32409305  17.32409305  
816.00000000  130.65553949   90.62445586  90.62445586    23.73612015   17.32540331  17.32540331  
817.00000000  130.60911147   90.60500538  90.60500538    23.71152041   17.32671348  17.32671348  
818.00000000  130.56098192   90.58428672  90.58428672    23.68694366   17.32802066  17.32802066  
819.00000000  130.51107233   90.56230452  90.56230452    23.66238999   17.32932486  17.32932486  
820.00000000  130.45949563   90.53905235  90.53905235    23.63785735   17.33062896  17.33062896  
821.00000000  130.40617317   90.51454027  90.51454027    23.61335004   17.33193007  17.33193007  
822.00000000  130.35110280   90.48876726  90.48876726    23.58886602   17.33322820  17.33322820  
823.00000000  130.29432067   90.46173224  90.46173224    23.56440324   17.33452624  17.33452624  
824.00000000  130.23582456   90.43343408  90.43343408    23.53996602   17.33582130  17.33582130  
825.00000000  130.17557375   90.40387713  90.40387713    23.51555230   17.33711337  17.33711337  
826.00000000  130.11364264   90.37305461  90.37305461    23.49116217   17.33840246  17.33840246  
827.00000000  130.04995194   90.34097631  90.34097631    23.46679569   17.33969146  17.33969146  
828.00000000  129.98457601   90.30764087  90.30764087    23.44245294   17.34097748  17.34097748  
829.00000000  129.91747381   90.27304692  90.27304692    23.41813400   17.34226052  17.34226052  
830.00000000  129.84864266   90.23719854  90.23719854    23.39384107   17.34354347  17.34354347  
831.00000000  129.77807981   90.20008869  90.20008869    23.36957210   17.34482344  17.34482344  
832.00000000  129.70585954   90.16172691  90.16172691    23.34532716   17.34610043  17.34610043  
833.00000000  129.63186337   90.12211160  90.12211160    23.32110846   17.34737444  17.34737444  
834.00000000  129.55620402   90.08124111  90.08124111    23.29691396   17.34864836  17.34864836  
835.00000000  129.47880135   90.03911372  90.03911372    23.27274371   17.34991931  17.34991931  
836.00000000  129.39972952   89.99573879  89.99573879    23.24859996   17.35118728  17.35118728  
837.00000000  129.31890813   89.95111450  89.95111450    23.22448062   17.35245516  17.35245516  
838.00000000  129.23641128   89.90523900  89.90523900    23.20038793   17.35371718  17.35371718  
839.00000000  129.15219704   89.85811594  89.85811594    23.17631981   17.35497911  17.35497911  
840.00000000  129.06626205   89.80974335  89.80974335    23.15227851   17.35623807  17.35623807  
841.00000000  128.97864164   89.76011921  89.76011921    23.12826193   17.35749694  17.35749694  
842.00000000  128.88933237   89.70925259  89.70925259    23.10427450   17.35875284  17.35875284  
843.00000000  128.79829191   89.65714138  89.65714138    23.08030979   17.36000576  17.36000576  
844.00000000  128.70559428   89.60378898  89.60378898    23.05637439   17.36125571  17.36125571  
845.00000000  128.61119702   89.54918760  89.54918760    23.03246405   17.36250270  17.36250270  
846.00000000  128.51509639   89.49334612  89.49334612    23.00858101   17.36374960  17.36374960  
847.00000000  128.41728856   89.43626781  89.43626781    22.98472319   17.36499352  17.36499352  
848.00000000  128.31780858   89.37794471  89.37794471    22.96089502   17.36623448  17.36623448  
849.00000000  128.21661359   89.31838557  89.31838557    22.93709223   17.36747247  17.36747247  
850.00000000  128.11377756   89.25758791  89.25758791    22.91331709   17.36871037  17.36871037  
851.00000000  128.00921842   89.19554922  89.19554922    22.88956968   17.36994243  17.36994243  
852.00000000  127.90301013   89.13227810  89.13227810    22.86585227   17.37117440  17.37117440  
853.00000000  127.79507033   89.06777195  89.06777195    22.84216058   17.37240340  17.37240340  
854.00000000  127.68547294   89.00203368  89.00203368    22.81849688   17.37363232  17.37363232  
855.00000000  127.57421370   88.93506620  88.93506620    22.79486126   17.37485540  17.37485540  
856.00000000  127.46128824   88.86686109  88.86686109    22.77125381   17.37607838  17.37607838  
857.00000000  127.34665288   88.79743240  88.79743240    22.74767461   17.37729841  17.37729841  
858.00000000  127.23034229   88.72677161  88.72677161    22.72412375   17.37851547  17.37851547  
859.00000000  127.11239121   88.65488706  88.65488706    22.70060352   17.37972957  17.37972957  
860.00000000  126.99275570   88.58177013  88.58177013    22.67711181   17.38094359  17.38094359  
861.00000000  126.87147039   88.50743472  88.50743472    22.65364871   17.38215177  17.38215177  
862.00000000  126.74849112   88.43187208  88.43187208    22.63021432   17.38335986  17.38335986  
863.00000000  126.62385241   88.35509040  88.35509040    22.60681092   17.38456499  17.38456499  
864.00000000  126.49754938   88.27708649  88.27708649    22.58343641   17.38576717  17.38576717  
865.00000000  126.36961660   88.19785712  88.19785712    22.56009087   17.38696926  17.38696926  
866.00000000  126.24000951   88.11741599  88.11741599    22.53677439   17.38816552  17.38816552  
867.00000000  126.10872293   88.03575978  88.03575978    22.51349151   17.38936169  17.38936169  
868.00000000  125.97583102   87.95287943  87.95287943    22.49023566   17.39055491  17.39055491  
869.00000000  125.84124920   87.86879423  87.86879423    22.46701137   17.39174517  17.39174517  
870.00000000  125.70505161   87.78348934  87.78348934    22.44381875   17.39293247  17.39293247  
871.00000000  125.56715335   87.69697828  87.69697828    22.42065565   17.39411682  17.39411682  
872.00000000  125.42766840   87.60925179  87.60925179    22.39752218   17.39529822  17.39529822  
873.00000000  125.28651164   87.52031764  87.52031764    22.37442290   17.39647953  17.39647953  
874.00000000  125.14371738   87.43018358  87.43018358    22.35135343   17.39765789  17.39765789  
875.00000000  124.99928000   87.33883443  87.33883443    22.32831386   17.39883042  17.39883042  
876.00000000  124.85319379   87.24628359  87.24628359    22.30530879   17.40000287  17.40000287  
877.00000000  124.70549306   87.15253295  87.15253295    22.28233381   17.40117237  17.40117237  
878.00000000  124.55617207   87.05757865  87.05757865    22.25939128   17.40234180  17.40234180  
879.00000000  124.40518478   86.96142823  86.96142823    22.23647904   17.40350539  17.40350539  
880.00000000  124.25260561   86.86407773  86.86407773    22.21360169   17.40466604  17.40466604  
881.00000000  124.09838839   86.76552887  86.76552887    22.19075483   17.40582661  17.40582661  
882.00000000  123.94256734   86.66578333  86.66578333    22.16794307   17.40698136  17.40698136  
883.00000000  123.78509603   86.56484852  86.56484852    22.14516200   17.40813603  17.40813603  
884.00000000  123.62600859   86.46272029  86.46272029    22.12241397   17.40928775  17.40928775  
885.00000000  123.46529877   86.35940018  86.35940018    22.09970136   17.41043653  17.41043653  
886.00000000  123.30300077   86.25489551  86.25489551    22.07701973   17.41158235  17.41158235  
887.00000000  123.13910833   86.14919617  86.14919617    22.05437145   17.41272523  17.41272523  
888.00000000  122.97357440   86.04232098  86.04232098    22.03175889   17.41386517  17.41386517  
889.00000000  122.80643306   85.93425394  85.93425394    22.00917763   17.41500502  17.41500502  
890.00000000  122.63767773   85.82500801  85.82500801    21.98663230   17.41613907  17.41613907  
891.00000000  122.46734259   85.71458452  85.71458452    21.96412074   17.41727016  17.41727016  
892.00000000  122.29542101   85.60297892  85.60297892    21.94164306   17.41840119  17.41840119  
893.00000000  122.12186536   85.49019827  85.49019827    21.91920163   17.41952927  17.41952927  
894.00000000  121.94675067   85.37623791  85.37623791    21.89679429   17.42065154  17.42065154  
895.00000000  121.77002915   85.26111071  85.26111071    21.87442114   17.42177373  17.42177373  
896.00000000  121.59173492   85.14480607  85.14480607    21.85208228   17.42289299  17.42289299  
897.00000000  121.41181985   85.02733678  85.02733678    21.82978012   17.42400643  17.42400643  
898.00000000  121.23035923   84.90869213  84.90869213    21.80751247   17.42511980  17.42511980  
899.00000000  121.04730480   84.78889078  84.78889078    21.78528173   17.42623023  17.42623023  
900.00000000  120.86264932   84.66791600  84.66791600    21.76308572   17.42733772  17.42733772  
901.00000000  120.67646829   84.54578641  84.54578641    21.74092684   17.42844227  17.42844227  
902.00000000  120.48867167   84.42249108  84.42249108    21.71880522   17.42954388  17.42954388  
903.00000000  120.29933499   84.29803675  84.29803675    21.69671634   17.43064256  17.43064256  
904.00000000  120.10840936   84.17242423  84.17242423    21.67466724   17.43174116  17.43174116  
905.00000000  119.91592888   84.04566021  84.04566021    21.65265342   17.43283396  17.43283396  
906.00000000  119.72188605   83.91773948  83.91773948    21.63067729   17.43392383  17.43392383  
907.00000000  119.52627326   83.78866868  83.78866868    21.60873666   17.43501075  17.43501075  
908.00000000  119.32908279   83.65845444  83.65845444    21.58683627   17.43609475  17.43609475  
909.00000000  119.13039075   83.52708543  83.52708543    21.56497160   17.43717580  17.43717580  
910.00000000  118.93010552   83.39457416  83.39457416    21.54314508   17.43825679  17.43825679  
911.00000000  118.72830328   83.26091520  83.26091520    21.52135451   17.43933198  17.43933198  
912.00000000  118.52493409   83.12612105  83.12612105    21.49960465   17.44040424  17.44040424  
913.00000000  118.32003212   82.99018014  82.99018014    21.47789329   17.44147356  17.44147356  
914.00000000  118.11363173   82.85310495  82.85310495    21.45621821   17.44254282  17.44254282  
915.00000000  117.90564024   82.71489588  82.71489588    21.43458187   17.44360628  17.44360628  
916.00000000  117.69613418   82.57555328  82.57555328    21.41298671   17.44466681  17.44466681  
917.00000000  117.48510544   82.43507749  82.43507749    21.39142819   17.44572440  17.44572440  
918.00000000  117.27254581   82.29347483  82.29347483    21.36991109   17.44677907  17.44677907  
919.00000000  117.05844694   82.15074558  82.15074558    21.34843086   17.44783081  17.44783081  
920.00000000  116.84284317   82.00688995  82.00688995    21.32699229   17.44888249  17.44888249  
921.00000000  116.62572615   81.86190811  81.86190811    21.30559316   17.44992837  17.44992837  
922.00000000  116.40708741   81.71580630  81.71580630    21.28423360   17.45097132  17.45097132  
923.00000000  116.18691837   81.56859077  81.56859077    21.26291372   17.45201135  17.45201135  
924.00000000  115.96525342   81.42025547  81.42025547    21.24163600   17.45304844  17.45304844  
925.00000000  115.74208396   81.27080657  81.27080657    21.22039821   17.45408262  17.45408262  
926.00000000  115.51740129   81.12024408  81.12024408    21.19920046   17.45511100  17.45511100  
927.00000000  115.29123991   80.96856798  80.96856798    21.17804287   17.45613932  17.45613932  
928.00000000  115.06359111   80.81579054  80.81579054    21.15692794   17.45716472  17.45716472  
929.00000000  114.83440251   80.66190551  80.66190551    21.13585342   17.45818719  17.45818719  
930.00000000  114.60375212   80.50691896  80.50691896    21.11482181   17.45920388  17.45920388  
931.00000000  114.37163110   80.35083074  80.35083074    21.09383085   17.46022050  17.46022050  
932.00000000  114.13803047   80.19364065  80.19364065    21.07288305   17.46123134  17.46123134  
933.00000000  113.90289724   80.03535469  80.03535469    21.05197615   17.46224212  17.46224212  
934.00000000  113.66635386   79.87597887  79.87597887    21.03111267   17.46324712  17.46324712  
935.00000000  113.42830335   79.71550665  79.71550665    21.01029034   17.46424920  17.46424920  
936.00000000  113.18878036   79.55394396  79.55394396    20.98951167   17.46524835  17.46524835  
937.00000000  112.94777554   79.39129675  79.39129675    20.96877679   17.46624459  17.46624459  
938.00000000  112.70532374   79.22756465  79.22756465    20.94808344   17.46723790  17.46723790  
939.00000000  112.46141561   79.06275356  79.06275356    20.92743415   17.46822830  17.46822830  
940.00000000  112.21604163   78.89685672  78.89685672    20.90682903   17.46921578  17.46921578  
941.00000000  111.96923685   78.72988632  78.72988632    20.88626582   17.47020034  17.47020034  
942.00000000  111.72094701   78.56184188  78.56184188    20.86574705   17.47117912  17.47117912  
943.00000000  111.47125190   78.39271650  78.39271650    20.84527524   17.47215499  17.47215499  
944.00000000  111.22009710   78.22252872  78.22252872    20.82484574   17.47313080  17.47313080  
945.00000000  110.96747271   78.05127161  78.05127161    20.80446106   17.47410084  17.47410084  
946.00000000  110.71345898   77.87894452  77.87894452    20.78411894   17.47506795  17.47506795  
947.00000000  110.45795580   77.70555965  77.70555965    20.76382431   17.47603216  17.47603216  
948.00000000  110.20108892   77.53110989  77.53110989    20.74357491   17.47699059  17.47699059  
949.00000000  109.94275783   77.35560742  77.35560742    20.72337086   17.47794896  17.47794896  
950.00000000  109.68299777   77.17904508  77.17904508    20.70321231   17.47890157  17.47890157  
951.00000000  109.42184425   77.00142856  77.00142856    20.68309938   17.47985412  17.47985412  
952.00000000  109.15924148   76.82276355  76.82276355    20.66303221   17.48080090  17.48080090  
953.00000000  108.89527079   76.64305578  76.64305578    20.64301092   17.48174476  17.48174476  
954.00000000  108.62987619   76.46229790  76.46229790    20.62303566   17.48268286  17.48268286  
955.00000000  108.36304721   76.28049554  76.28049554    20.60310899   17.48362091  17.48362091  
956.00000000  108.09486574   76.09765437  76.09765437    20.58322861   17.48455318  17.48455318  
957.00000000  107.82522896   75.91377345  75.91377345    20.56339466   17.48548541  17.48548541  
958.00000000  107.55426537   75.72886504  75.72886504    20.54360728   17.48641187  17.48641187  
959.00000000  107.28187172   75.54291496  75.54291496    20.52386903   17.48733256  17.48733256  
960.00000000  107.00808381   75.35594204  75.35594204    20.50417762   17.48825320  17.48825320  
961.00000000  106.73293775   75.16793864  75.16793864    20.48453319   17.48917094  17.48917094  
962.00000000  106.45642301   74.97891037  74.97891037    20.46493831   17.49008290  17.49008290  
963.00000000  106.17848181   74.78886281  74.78886281    20.44539068   17.49099197  17.49099197  
964.00000000  105.89924457   74.59779487  74.59779487    20.42589288   17.49189812  17.49189812  
965.00000000  105.61855898   74.40571215  74.40571215    20.40644261   17.49279852  17.49279852  
966.00000000  105.33655586   74.21262022  74.21262022    20.38704000   17.49369887  17.49369887  
967.00000000  105.05322461   74.01851120  74.01851120    20.36769010   17.49459345  17.49459345  
968.00000000  104.76850672   73.82339738  73.82339738    20.34838569   17.49548513  17.49548513  
969.00000000  104.48239086   73.62727755  73.62727755    20.32913427   17.49637105  17.49637105  
970.00000000  104.19500948   73.43015048  73.43015048    20.30993107   17.49725693  17.49725693  
971.00000000  103.90620771   73.23202851  73.23202851    20.29077623   17.49813704  17.49813704  
972.00000000  103.61611844   73.03291039  73.03291039    20.27167482   17.49901426  17.49901426  
973.00000000  103.32468243   72.83279481  72.83279481    20.25262205   17.49988571  17.49988571  
974.00000000  103.03188827   72.63169418  72.63169418    20.23362054   17.50075713  17.50075713  
975.00000000  102.73782166   72.42960030  72.42960030    20.21466794   17.50162278  17.50162278  
976.00000000  102.44237405   72.22651868  72.22651868    20.19576936   17.50248554  17.50248554  
977.00000000  102.14563133   72.02246177  72.02246177    20.17691998   17.50334254  17.50334254  
978.00000000  101.84758220   71.81742128  71.81742128    20.15812243   17.50419664  17.50419664  
979.00000000  101.54816591   71.61140272  71.61140272    20.13937685   17.50504784  17.50504784  
980.00000000  101.24751849   71.40441163  71.40441163    20.12068339   17.50589615  17.50589615  
981.00000000  100.94552987   71.19644654  71.19644654    20.10204218   17.50673870  17.50673870  
982.00000000  100.64223765   70.98751299  70.98751299    20.08345339   17.50757836  17.50757836  
983.00000000  100.33763003   70.77761652  70.77761652    20.06491714   17.50841512  17.50841512  
984.00000000  100.03174496   70.56676271  70.56676271    20.04643110   17.50924613  17.50924613  
985.00000000  99.72460078   70.35494297  70.35494297    20.02800040   17.51007424  17.51007424  
986.00000000  99.41615060   70.14216991  70.14216991    20.00962269   17.51089946  17.51089946  
987.00000000  99.10642260   69.92844200  69.92844200    19.99129811   17.51171893  17.51171893  
988.00000000  98.79541993   69.71376478  69.71376478    19.97302681   17.51253551  17.51253551  
989.00000000  98.48314069   69.49813667  69.49813667    19.95481145   17.51334634  17.51334634  
990.00000000  98.16959815   69.28157042  69.28157042    19.93664716   17.51415713  17.51415713  
991.00000000  97.85479549   69.06405722  69.06405722    19.91853910   17.51495932  17.51495932  
992.00000000  97.53873077   68.84560988  68.84560988    19.90048492   17.51576147  17.51576147  
993.00000000  97.22141225   68.62622676  68.62622676    19.88248475   17.51655788  17.51655788  
994.00000000  96.90284310   68.40591349  68.40591349    19.86454127   17.51735140  17.51735140  
995.00000000  96.58302646   68.18466836  68.18466836    19.84665211   17.51813917  17.51813917  
996.00000000  96.26197068   67.96249701  67.96249701    19.82881741   17.51892405  17.51892405  
997.00000000  95.93967897   67.73940508  67.73940508    19.81103985   17.51970319  17.51970319  
998.00000000  95.61614926   67.51539084  67.51539084    19.79331453   17.52047945  17.52047945  
999.00000000  95.29139520   67.29046738  67.29046738    19.77564917   17.52125281  17.52125281  
1000.00000000  94.96540949   67.06461809  67.06461809    19.75803887   17.52202043  17.52202043  
1001.00000000  94.63821110   66.83787100  66.83787100    19.74048378   17.52278231  17.52278231  
1002.00000000  94.30979270   66.61020943  66.61020943    19.72298659   17.52354131  17.52354131  
1003.00000000  93.98016280   66.38164656  66.38164656    19.70554490   17.52429742  17.52429742  
1004.00000000  93.64932995   66.15218061  66.15218061    19.68816142   17.52504779  17.52504779  
1005.00000000  93.31729207   65.92182491  65.92182491    19.67083374   17.52579527  17.52579527  
1006.00000000  92.98405240   65.69057010  65.69057010    19.65356456   17.52653702  17.52653702  
1007.00000000  92.64961954   65.45842192  65.45842192    19.63635404   17.52727589  17.52727589  
1008.00000000  92.31400219   65.22538616  65.22538616    19.61919978   17.52800901  17.52800901  
1009.00000000  91.97719826   64.99146867  64.99146867    19.60210448   17.52873926  17.52873926  
1010.00000000  91.63921104   64.75667533  64.75667533    19.58506829   17.52946377  17.52946377  
1011.00000000  91.30004929   64.52099658  64.52099658    19.56808882   17.53018540  17.53018540  
1012.00000000  90.95971636   64.28444602  64.28444602    19.55116876   17.53090129  17.53090129  
1013.00000000  90.61821561   64.04702179  64.04702179    19.53430828   17.53161145  17.53161145  
1014.00000000  90.27555040   63.80872981  63.80872981    19.51750496   17.53231873  17.53231873  
1015.00000000  89.93172966   63.56957606  63.56957606    19.50076409   17.53302028  17.53302028  
1016.00000000  89.58675683   63.32955866  63.32955866    19.48408068   17.53371894  17.53371894  
1017.00000000  89.24062976   63.08868361  63.08868361    19.46745746   17.53441188  17.53441188  
1018.00000000  88.89336308   62.84695697  62.84695697    19.45089458   17.53510194  17.53510194  
1019.00000000  88.54495468   62.60437684  62.60437684    19.43439220   17.53578342  17.53578342  
1020.00000000  88.19541371   62.36094932  62.36094932    19.41795046   17.53646487  17.53646487  
1021.00000000  87.84473803   62.11668053  62.11668053    19.40156695   17.53713774  17.53713774  
1022.00000000  87.49294257   61.87156051  61.87156051    19.38524697   17.53780773  17.53780773  
1023.00000000  87.14001951   61.62561156  61.62561156    19.36898810   17.53847200  17.53847200  
1024.00000000  86.78598389   61.37883186  61.37883186    19.35278791   17.53913339  17.53913339  
1025.00000000  86.43083362   61.13121134  61.13121134    19.33665173   17.53978620  17.53978620  
1026.00000000  86.07457813   60.88277260  60.88277260    19.32057711   17.54043614  17.54043614  
1027.00000000  85.71722114   60.63350559  60.63350559    19.30456423   17.54108320  17.54108320  
1028.00000000  85.35876639   60.38341660  60.38341660    19.28861322   17.54172169  17.54172169  
1029.00000000  84.99921764   60.13252032  60.13252032    19.27272425   17.54235731  17.54235731  
1030.00000000  84.63857867   59.88079826  59.88079826    19.25689747   17.54298720  17.54298720  
1031.00000000  84.27685922   59.62827350  59.62827350    19.24113302   17.54361137  17.54361137  
1032.00000000  83.91405723   59.37494421  59.37494421    19.22543107   17.54423267  17.54423267  
1033.00000000  83.55018253   59.12080852  59.12080852    19.20979438   17.54484540  17.54484540  
1034.00000000  83.18523908   58.86587297  58.86587297    19.19422048   17.54545525  17.54545525  
1035.00000000  82.81923086   58.61014417  58.61014417    19.17870955   17.54605939  17.54605939  
1036.00000000  82.45216795   58.35362028  58.35362028    19.16326173   17.54665495  17.54665495  
1037.00000000  82.08404230   58.09630797  58.09630797    19.14787978   17.54725050  17.54725050  
1038.00000000  81.71487013   57.83821401  57.83821401    19.13255864   17.54783747  17.54783747  
1039.00000000  81.34465563   57.57934526  57.57934526    19.11730630   17.54841873  17.54841873  
1040.00000000  80.97339687   57.31969121  57.31969121    19.10211507   17.54899427  17.54899427  
1041.00000000  80.60110421   57.05925867  57.05925867    19.08699033   17.54956410  17.54956410  
1042.00000000  80.22778197   56.79806335  56.79806335    19.07192963   17.55012820  17.55012820  
1043.00000000  79.85343449   56.53609467  56.53609467    19.05693312   17.55068945  17.55068945  
1044.00000000  79.47806616   56.27336848  56.27336848    19.04200357   17.55124212  17.55124212  
1045.00000000  79.10168140   56.00988306  56.00988306    19.02713851   17.55178908  17.55178908  
1046.00000000  78.72428469   55.74564557  55.74564557    19.01234073   17.55233033  17.55233033  
1047.00000000  78.34588694   55.48064527  55.48064527    18.99760774   17.55286586  17.55286586  
1048.00000000  77.96647998   55.21490741  55.21490741    18.98294234   17.55339283  17.55339283  
1049.00000000  77.58608767   54.94842127  54.94842127    18.96834205   17.55391694  17.55391694  
1050.00000000  77.20469545   54.68119421  54.68119421    18.95380701   17.55443249  17.55443249  
1051.00000000  76.82232098   54.41322450  54.41322450    18.93934001   17.55494232  17.55494232  
1052.00000000  76.43896912   54.14452881  54.14452881    18.92493857   17.55544645  17.55544645  
1053.00000000  76.05463825   53.87510557  53.87510557    18.91060549   17.55594486  17.55594486  
1054.00000000  75.66933329   53.60495313  53.60495313    18.89634092   17.55643472  17.55643472  
1055.00000000  75.28306582   53.33407916  53.33407916    18.88214236   17.55691886  17.55691886  
1056.00000000  74.89584101   53.06248204  53.06248204    18.86800996   17.55739445  17.55739445  
1057.00000000  74.50765732   52.79017901  52.79017901    18.85394654   17.55786433  17.55786433  
1058.00000000  74.11851995   52.51715910  52.51715910    18.83995223   17.55832851  17.55832851  
1059.00000000  73.72844092   52.24343978  52.24343978    18.82602454   17.55878413  17.55878413  
1060.00000000  73.33741883   51.96901000  51.96901000    18.81216628   17.55923404  17.55923404  
1061.00000000  72.94546593   51.69388745  51.69388745    18.79837493   17.55967540  17.55967540  
1062.00000000  72.55258093   51.41807075  51.41807075    18.78465331   17.56010820  17.56010820  
1063.00000000  72.15877632   51.14155844  51.14155844    18.77100157   17.56053530  17.56053530  
1064.00000000  71.76404392   50.86435884  50.86435884    18.75741720   17.56095385  17.56095385  
1065.00000000  71.36840337   50.58648041  50.58648041    18.74390301   17.56136669  17.56136669  
1066.00000000  70.97184653   50.30792184  50.30792184    18.73045648   17.56176813  17.56176813  
1067.00000000  70.57439337   50.02868177  50.02868177    18.71708043   17.56216388  17.56216388  
1068.00000000  70.17603580   49.74877888  49.74877888    18.70377502   17.56255107  17.56255107  
1069.00000000  69.77678697   49.46820191  49.46820191    18.69053771   17.56292971  17.56292971  
1070.00000000  69.37664593   49.18696982  49.18696982    18.67737134   17.56329980  17.56329980  
1071.00000000  68.97562613   48.90507131  48.90507131    18.66427604   17.56366135  17.56366135  
1072.00000000  68.57372675   48.62252564  48.62252564    18.65124929   17.56401435  17.56401435  
1073.00000000  68.17096156   48.33932147  48.33932147    18.63829391   17.56435880  17.56435880  
1074.00000000  67.76732251   48.05546795  48.05546795    18.62541006   17.56469186  17.56469186  
1075.00000000  67.36281615   47.77097445  47.77097445    18.61259520   17.56501637  17.56501637  
1076.00000000  66.95746411   47.48585052  47.48585052    18.59985215   17.56533233  17.56533233  
1077.00000000  66.55125093   47.20008475  47.20008475    18.58718107   17.56563975  17.56563975  
1078.00000000  66.14419854   46.91368670  46.91368670    18.57457940   17.56593578  17.56593578  
1079.00000000  65.73630656   46.62665547  46.62665547    18.56204730   17.56622042  17.56622042  
1080.00000000  65.32757458   46.33901164  46.33901164    18.54959029   17.56649652  17.56649652  
1081.00000000  64.91801753   46.05075461  46.05075461    18.53720313   17.56676123  17.56676123  
1082.00000000  64.50762746   45.76187278  45.76187278    18.52488596   17.56701454  17.56701454  
1083.00000000  64.09642736   45.47238723  45.47238723    18.51264433   17.56725647  17.56725647  
1084.00000000  63.68440940   45.18229742  45.18229742    18.50047026   17.56748701  17.56748701  
1085.00000000  63.27158130   44.89160278  44.89160278    18.48837202   17.56770617  17.56770617  
1086.00000000  62.85795892   44.60031390  44.60031390    18.47634434   17.56791393  17.56791393  
1087.00000000  62.44352649   44.30843035  44.30843035    18.46438734   17.56811031  17.56811031  
1088.00000000  62.02831611   44.01595165  44.01595165    18.45250390   17.56829246  17.56829246  
1089.00000000  61.61231208   43.72290018  43.72290018    18.44069413   17.56846038  17.56846038  
1090.00000000  61.19552271   43.42926433  43.42926433    18.42895548   17.56861691  17.56861691  
1091.00000000  60.77796476   43.13505535  43.13505535    18.41728807   17.56875920  17.56875920  
1092.00000000  60.35963055   42.84027311  42.84027311    18.40569477   17.56888727  17.56888727  
1093.00000000  59.94053720   42.54492919  42.54492919    18.39417299   17.56899826  17.56899826  
1094.00000000  59.52068548   42.24902366  42.24902366    18.38272559   17.56909787  17.56909787  
1095.00000000  59.10008460   41.95255654  41.95255654    18.37134998   17.56918040  17.56918040  
1096.00000000  58.67872698   41.65552784  41.65552784    18.36004630   17.56924870  17.56924870  
1097.00000000  58.25663052   41.35796175  41.35796175    18.34881740   17.56929708  17.56929708  
1098.00000000  57.83379635   41.05985874  41.05985874    18.33766070   17.56933123  17.56933123  
1099.00000000  57.41023428   40.76120705  40.76120705    18.32657633   17.56934546  17.56934546  
1100.00000000  56.98594564   40.46201923  40.46201923    18.31556442   17.56934546  17.56934546  
1101.00000000  56.56094059   40.16230820  40.16230820    18.30462510   17.56932270  17.56932270  
1102.00000000  56.13522067   39.86207471  39.86207471    18.29376123   17.56928285  17.56928285  
1103.00000000  55.70879643   39.56131949  39.56131949    18.28296748   17.56922024  17.56922024  
1104.00000000  55.28166061   39.26004330  39.26004330    18.27224671   17.56913771  17.56913771  
1105.00000000  54.85383305   38.95827255  38.95827255    18.26160179   17.56903526  17.56903526  
1106.00000000  54.42531580   38.65598272  38.65598272    18.25102737   17.56890719  17.56890719  
1107.00000000  53.99612023   38.35320065  38.35320065    18.24052357   17.56875636  17.56875636  
1108.00000000  53.56623937   38.04991459  38.04991459    18.23009600   17.56858275  17.56858275  
1109.00000000  53.13568481   37.74615212  37.74615212    18.21973930   17.56838353  17.56838353  
1110.00000000  52.70445901   37.44188831  37.44188831    18.20945633   17.56815585  17.56815585  
1111.00000000  52.27257407   37.13716467  37.13716467    18.19924174   17.56790255  17.56790255  
1112.00000000  51.84003279   36.83195623  36.83195623    18.18910388   17.56761794  17.56761794  
1113.00000000  51.40684779   36.52627821  36.52627821    18.17903463   17.56730486  17.56730486  
1114.00000000  50.97301247   36.22014633  36.22014633    18.16903960   17.56695762  17.56695762  
1115.00000000  50.53853975   35.91354898  35.91354898    18.15911617   17.56657906  17.56657906  
1116.00000000  50.10344300   35.60650222  35.60650222    18.14926169   17.56616634  17.56616634  
1117.00000000  49.66771587   35.29902265  35.29902265    18.13947904   17.56571661  17.56571661  
1118.00000000  49.23137211   34.99108458  34.99108458    18.12976834   17.56522701  17.56522701  
1119.00000000  48.79440542   34.68273346  34.68273346    18.12012693   17.56469755  17.56469755  
1120.00000000  48.35684026   34.37394362  34.37394362    18.11055769   17.56412537  17.56412537  
1121.00000000  47.91867068   34.06473250  34.06473250    18.10105522   17.56351047  17.56351047  
1122.00000000  47.47991154   33.75511813  33.75511813    18.09162513   17.56284715  17.56284715  
1123.00000000  47.04055697   33.44508933  33.44508933    18.08226203   17.56213256  17.56213256  
1124.00000000  46.60062231   33.13466463  33.13466463    18.07296877   17.56136384  17.56136384  
1125.00000000  46.16011265   32.82386327  32.82386327    18.06374269   17.56054099  17.56054099  
1126.00000000  45.71903324   32.51265907  32.51265907    18.05458391   17.55965831  17.55965831  
1127.00000000  45.27738950   32.20108694  32.20108694    18.04549251   17.55871294  17.55871294  
1128.00000000  44.83519823   31.88915176  31.88915176    18.03646584   17.55770201  17.55770201  
1129.00000000  44.39244305   31.57684911  31.57684911    18.02750676   17.55661699  17.55661699  
1130.00000000  43.94915244   31.26420157  31.26420157    18.01860982   17.55545499  17.55545499  
1131.00000000  43.50533301   30.95121484  30.95121484    18.00977790   17.55421032  17.55421032  
1132.00000000  43.06096841   30.63789973  30.63789973    18.00101108   17.55288011  17.55288011  
1133.00000000  42.61610024   30.32426586  30.32426586    17.99230113   17.55145293  17.55145293  
1134.00000000  42.17070073   30.01032322  30.01032322    17.98365647   17.54992877  17.54992877  
1135.00000000  41.72480078   29.69608728  29.69608728    17.97506885   17.54829052  17.54829052  
1136.00000000  41.27839629   29.38156905  29.38156905    17.96653834   17.54653812  17.54653812  
1137.00000000  40.83149520   29.06678345  29.06678345    17.95806504   17.54465731  17.54465731  
1138.00000000  40.38411817   28.75174429  28.75174429    17.94964902   17.54263948  17.54263948  
1139.00000000  39.93626172   28.43646778  28.43646778    17.94128201   17.54047035  17.54047035  
1140.00000000  39.48792220   28.12097438  28.12097438    17.93296964   17.53813844  17.53813844  
1141.00000000  39.03913421   27.80528007  27.80528007    17.92470641   17.53562944  17.53562944  
1142.00000000  38.58988209   27.48940887  27.48940887    17.91648961   17.53292332  17.53292332  
1143.00000000  38.14018878   27.17338220  27.17338220    17.90831930   17.53000285  17.53000285  
1144.00000000  37.69006500   26.85722808  26.85722808    17.90018715   17.52684798  17.52684798  
1145.00000000  37.23950859   26.54097587  26.54097587    17.89209881   17.52343003  17.52343003  
1146.00000000  36.78853082   26.22465634  26.22465634    17.88404317   17.51972317  17.51972317  
1147.00000000  36.33714353   25.90830755  25.90830755    17.87602025   17.51569582  17.51569582  
1148.00000000  35.88535913   25.59197335  25.59197335    17.86802451   17.51130778  17.51130778  
1149.00000000  35.43319066   25.27569979  25.27569979    17.86005319   17.50651879  17.50651879  
1150.00000000  34.98063750   24.95954126  24.95954126    17.85210072   17.50127138  17.50127138  
1151.00000000  34.52772799   24.64356508  24.64356508    17.84415871   17.49551371  17.49551371  
1152.00000000  34.07444790   24.32784413  24.32784413    17.83622718   17.48917094  17.48917094  
1153.00000000  33.62084175   24.01246759  24.01246759    17.82829493   17.48215948  17.48215948  
1154.00000000  33.16691122   23.69753996  23.69753996    17.82035353   17.47437839  17.47437839  
1155.00000000  32.71265810   23.38318841  23.38318841    17.81239737   17.46570926  17.46570926  
1156.00000000  32.25811526   23.06956003  23.06956003    17.80441518   17.45600183  17.45600183  
1157.00000000  31.80328599   22.75684073  22.75684073    17.79639570   17.44508240  17.44508240  
1158.00000000  31.34820410   22.44525785  22.44525785    17.78832763   17.43272497  17.43272497  
1159.00000000  30.89287944   22.13508753  22.13508753    17.78019685   17.41865666  17.41865666  
1160.00000000  30.43733727   21.82668550  21.82668550    17.77198357   17.40253143  17.40253143  
1161.00000000  29.98160102   21.52049024  21.52049024    17.76367079   17.38390635  17.38390635  
1162.00000000  29.52570067   21.21707331  21.21707331    17.75524148   17.36222336  17.36222336  
1163.00000000  29.06966804   20.91716520  20.91716520    17.74666448   17.33675287  17.33675287  
1164.00000000  28.61353526   20.62171671  20.62171671    17.73791138   17.30654789  17.30654789  
1165.00000000  28.15734718   20.33197236  20.33197236    17.72894808   17.27037058  17.27037058  
1166.00000000  27.70114799   20.04955860  20.04955860    17.71973758   17.22659862  17.22659862  
1167.00000000  27.24499220   19.77657705  19.77657705    17.71022586   17.17313309  17.17313309  
1168.00000000  26.78894548   19.51570650  19.51570650    17.70035875   17.10729961  17.10729961  
1169.00000000  26.33308375   19.27020239  19.27020239    17.69006501   17.02585387  17.02585387  
1170.00000000  25.87749795   19.04373125  19.04373125    17.67925903   16.92512629  16.92512629  
1171.00000000  25.42229927   18.83990446  18.83990446    17.66783801   16.80151184  16.80151184  
1172.00000000  24.96762504   18.66151655  18.66151655    17.65567048   16.65222508  16.65222508  
1173.00000000  24.51364110   18.50972447  18.50972447    17.64259335   16.47610694  16.47610694  
1174.00000000  24.06056525   18.38366394  18.38366394    17.62840038   16.27403453  16.27403453  
1175.00000000  23.60867002   18.28074397  18.28074397    17.61282203   16.04859495  16.04859495  
1176.00000000  23.15831168   18.19745312  18.19745312    17.59551079   15.80331294  15.80331294  
1177.00000000  22.70996037   18.13012962  18.13012962    17.57600068   15.54184674  15.54184674  
1178.00000000  22.26425386   18.07548616  18.07548616    17.55366059   15.26749488  15.26749488  
1179.00000000  21.82206681   18.03079311  18.03079311    17.52762391   14.98299036  14.98299036  
1180.00000000  21.38462999   17.99389619  17.99389619    17.49666254   14.69049012  14.69049012  
1181.00000000  20.95370850   17.96312890  17.96312890    17.45902059   14.39166773  14.39166773  
1182.00000000  20.53188739   17.93721550  17.93721550    17.41212221   14.08779969  14.08779969  
1183.00000000  20.12298686   17.91518630  17.91518630    17.35214684   13.77986575  13.77986575  
1184.00000000  19.73266074   17.89628732  17.89628732    17.27345652   13.46862280  13.46862280  
1185.00000000  19.36896487   17.87994687  17.87994687    17.16799639   13.15464937  13.15464937  
1186.00000000  19.04232916   17.86571017  17.86571017    17.02533994   12.83839943  12.83839943  
1187.00000000  18.76356043   17.85322100  17.85322100    16.83469334   12.52023961  12.52023961  
1188.00000000  18.53929880   17.84219998  17.84219998    16.58942133   12.20045491  12.20045491  
1189.00000000  18.36799390   17.83241991  17.83241991    16.29108038   11.87927186  11.87927186  
1190.00000000  18.24096215   17.82370051  17.82370051    15.94835728   11.55688107  11.55688107  
1191.00000000  18.14719813   17.81588617  17.81588617    15.57227344   11.23344115  11.23344115  
1192.00000000  18.07709047   17.80886015  17.80886015    15.17243883   10.90907420  10.90907420  
1193.00000000  18.02354294   17.80251668  17.80251668    14.75595812   10.58389342  10.58389342  
1194.00000000  17.98166844   17.79676937  17.79676937    14.32772487   10.25798226  10.25798226  
1195.00000000  17.94817818   17.79155137  17.79155137    13.89104388   9.93142336  9.93142336  
1196.00000000  17.92083424   17.78679848  17.78679848    13.44814485   9.60428030  9.60428030  
1197.00000000  17.89810605   17.78246046  17.78246046    13.00057691   9.27660983  9.27660983  
1198.00000000  17.87892055   17.77849262  17.77849262    12.54941831   8.94846132  8.94846132  
1199.00000000  17.86250542   17.77485584  17.77485584    12.09544542   8.61987819  8.61987819  
1200.00000000  17.84830244   17.77152216  17.77152216    11.63922678   8.29089923  8.29089923  
1201.00000000  17.83589078   17.76845801  17.76845801    11.18118956   7.96155701  7.96155701  
1202.00000000  17.82496003   17.76564100  17.76564100    10.72165099   7.63188247  7.63188247  
1203.00000000  17.81526312   17.76304872  17.76304872    10.26086741   7.30190249  7.30190249  
1204.00000000  17.80661394   17.76066440  17.76066440    9.79903516   6.97164184  6.97164184  
1205.00000000  17.79886232   17.75846840  17.75846840    9.33630709   6.64112265  6.64112265  
1206.00000000  17.79188860   17.75644953  17.75644953    8.87281241   6.31036607  6.31036607  
1207.00000000  17.78559811   17.75459096  17.75459096    8.40865506   5.97938960  5.97938960  
1208.00000000  17.77991282   17.75288427  17.75288427    7.94392158   5.64821122  5.64821122  
1209.00000000  17.77476863   17.75131826  17.75131826    7.47868504   5.31684681  5.31684681  
1210.00000000  17.77010974   17.74988169  17.74988169    7.01300649   4.98531142  4.98531142  
1211.00000000  17.76589711   17.74857177  17.74857177    6.54693898   4.65362010  4.65362010  
1212.00000000  17.76209166   17.74737445  17.74737445    6.08052876   4.32178551  4.32178551  
1213.00000000  17.75865986   17.74628975  17.74628975    5.61381688   3.98981954  3.98981954  
1214.00000000  17.75557940   17.74531206  17.74531206    5.14683786   3.65773564  3.65773564  
1215.00000000  17.75282794   17.74443293  17.74443293    4.67962392   3.32554356  3.32554356  
1216.00000000  17.75038309   17.74364675  17.74364675    4.21220489   2.99325575  2.99325575  
1217.00000000  17.74823371   17.74295635  17.74295635    3.74460679   2.66088237  2.66088237  
1218.00000000  17.74636301   17.74235046  17.74235046    3.27685367   2.32843381  2.32843381  
1219.00000000  17.74476261   17.74183474  17.74183474    2.80896885   1.99591984  1.99591984  
1220.00000000  17.74342413   17.74140073  17.74140073    2.34097223   1.66335053  1.66335053  
1221.00000000  17.74233637   17.74104563  17.74104563    1.87288494   1.33073514  1.33073514  
1222.00000000  17.74149655   17.74077507  17.74077507    1.40472595   0.99808316  0.99808316  
1223.00000000  17.74090189   17.74058060  17.74058060    0.93651279   0.66540394  0.66540394  
1224.00000000  17.74055242   17.74046504  17.74046504    0.46828111   0.33270648  0.33270648  
1225.00000000  17.74056933   17.74046504  17.74044250    0.52752905   0.33083349  0.21909975  
1226.00000000  17.74094699   17.74054396  17.74049041    1.02555448   0.58230997  0.44210926  
1227.00000000  17.74163465   17.74066797  17.74058905    1.56129049   0.83326064  0.69338957  
1228.00000000  17.74262664   17.74083707  17.74073279    2.10376662   1.08850402  0.95076758  
1229.00000000  17.74393136   17.74105408  17.74092726    2.64848825   1.34612332  1.21034045  
1230.00000000  17.74556001   17.74131900  17.74116682    3.19415560   1.60507663  1.47092556  
1231.00000000  17.74752659   17.74163465  17.74145992    3.74023662   1.86482573  1.73204359  
1232.00000000  17.74985070   17.74200101  17.74179811    4.28646124   2.12507176  1.99346257  
1233.00000000  17.75254911   17.74241810  17.74219265    4.83266490   2.38563535  2.25505344  
1234.00000000  17.75565262   17.74288872  17.74263509    5.37872940   2.64640152  2.51673797  
1235.00000000  17.75919199   17.74341286  17.74313388    5.92456074   2.90729273  2.77846432  
1236.00000000  17.76320917   17.74399053  17.74368620    6.47007342   3.16825346  3.04019621  
1237.00000000  17.76774887   17.74462736  17.74429486    7.01518353   3.42924190  3.30190551  
1238.00000000  17.77287259   17.74532333  17.74496267    7.55980291   3.69022764  3.56357124  
1239.00000000  17.77865574   17.74608126  17.74568962    8.10383243   3.95118210  3.82517451  
1240.00000000  17.78518766   17.74690114  17.74648134    8.64715907   4.21208381  4.08669916  
1241.00000000  17.79257991   17.74778859  17.74733783    9.18964907   4.47291404  4.34813178  
1242.00000000  17.80098312   17.74874643  17.74826189    9.73113971   4.73365715  4.60945984  
1243.00000000  17.81058112   17.74977465  17.74925632    10.27142639   4.99429575  4.87066936  
1244.00000000  17.82161328   17.75087885  17.75032676    10.81025902   5.25481589  5.13174921  
1245.00000000  17.83439935   17.75206467  17.75147318    11.34729483   5.51520444  5.39268857  
1246.00000000  17.84936974   17.75333208  17.75270402    11.88209577   5.77544717  5.65347415  
1247.00000000  17.86711225   17.75468952  17.75401926    12.41406058   6.03553146  5.91409587  
1248.00000000  17.88845158   17.75613978  17.75543016    12.94234523   6.29544438  6.17454128  
1249.00000000  17.91457228   17.75769129  17.75693386    13.46575657   6.55517277  6.43479914  
1250.00000000  17.94723098   17.75934683  17.75854161    13.98252481   6.81470175  6.69485549  
1251.00000000  17.98908002   17.76111483  17.76025901    14.48998620   7.07401937  6.95469913  
1252.00000000  18.04426225   17.76300087  17.76209447    14.98398478   7.33311053  7.21431632  
1253.00000000  18.11931014   17.76501618  17.76405078    15.45797852   7.59196088  7.47369253  
1254.00000000  18.22441220   17.76716916  17.76614196    15.90176091   7.85055412  7.73281385  
1255.00000000  18.37429454   17.76946820  17.76837640    16.30060122   8.10887538  7.99166441  
1256.00000000  18.58613462   17.77192449  17.77076532    16.63730747   8.36690564  8.25022727  
1257.00000000  18.87162685   17.77455203  17.77331989    16.90017456   8.62462753  8.50848576  
1258.00000000  19.22827605   17.77736482  17.77605131    17.09168511   8.88202117  8.76642002  
1259.00000000  19.64140779   17.78037964  17.77897635    17.22650574   9.13906505  9.02401075  
1260.00000000  20.09395431   17.78361043  17.78211180    17.32169160   9.39573573  9.28123429  
1261.00000000  20.57253752   17.78707677  17.78547722    17.39060954   9.65200860  9.53806794  
1262.00000000  21.06821065   17.79080380  17.78909216    17.44219596   9.90785597  9.79448467  
1263.00000000  21.57527984   17.79481666  17.79298176    17.48213374   10.16324751  10.05045770  
1264.00000000  22.09013354   17.79913762  17.79717112    17.51402581   10.41814763  10.30594974  
1265.00000000  22.61042238   17.80380577  17.80168812    17.54020809   10.67252547  10.56092799  
1266.00000000  23.13459098   17.80885173  17.80657463    17.56222651   10.92633058  10.81535483  
1267.00000000  23.66156588   17.81432289  17.81186402    17.58114615   11.17951698  11.06918244  
1268.00000000  24.19059735   17.82026375  17.81760085    17.59770155   11.43203831  11.32235841  
1269.00000000  24.72113873   17.82672993  17.82384358    17.61243311   11.68382643  11.57483045  
1270.00000000  25.25279192   17.83378535  17.83064777    17.62573119   11.93481881  11.82652950  
1271.00000000  25.78524966   17.84150498  17.83808566    17.63788536   12.18492511  12.07737968  
1272.00000000  26.31827692   17.84998039  17.84624050    17.64912462   12.43406209  12.32729492  
1273.00000000  26.85169455   17.85931130  17.85520652    17.65961778   12.68211733  12.57617191  
1274.00000000  27.38535375   17.86962227  17.86510006    17.66950480   12.92895974  12.82389176  
1275.00000000  27.91913502   17.88105422  17.87605661    17.67889420   13.17444496  13.07031752  
1276.00000000  28.45294361   17.89378663  17.88823636    17.68786872   13.41839409  13.31527319  
1277.00000000  28.98669695   17.90802613  17.90183510    17.69650530   13.66058564  13.55856925  
1278.00000000  29.52032690   17.92402578  17.91708682    17.70485527   13.90076617  13.79995652  
1279.00000000  30.05377514   17.94209575  17.93427724    17.71297265   14.13862087  14.03915596  
1280.00000000  30.58699233   17.96260560  17.95375170    17.72089727   14.37377473  14.27580821  
1281.00000000  31.11993413   17.98601957  17.97593391    17.72866041   14.60575914  14.50948655  
1282.00000000  31.65256704   18.01290371  18.00134439    17.73629330   14.83400148  14.73966757  
1283.00000000  32.18484115   18.04394635  18.03062395    17.74381864   15.05780528  14.96570079  
1284.00000000  32.71673884   18.08000000  18.06455369    17.75125629   15.27632155  15.18680348  
1285.00000000  33.24823304   18.12209425  18.10409622    17.75862889   15.48850864  15.40200961  
1286.00000000  33.77928359   18.17145564  18.15039669    17.76594777   15.69313863  15.61016976  
1287.00000000  34.30989653   18.22951179  18.20480706    17.77322987   15.88877591  15.80992094  
1288.00000000  34.84002009   18.29785507  18.26886422    17.78048368   16.07382655  15.99972187  
1289.00000000  35.36964801   18.37814191  18.34422525    17.78772329   16.24662734  16.17792014  
1290.00000000  35.89876042   18.47194088  18.43252017    17.79495434   16.40560575  16.34286695  
1291.00000000  36.42732491   18.58051130  18.53516927    17.80218807   16.54949546  16.49315009  
1292.00000000  36.95535144   18.70456896  18.65313110    17.80943009   16.67757776  16.62779901  
1293.00000000  37.48280939   18.84414498  18.78672404    17.81668600   16.78981537  16.74649217  
1294.00000000  38.00968298   18.99857100  18.93554858    17.82396421   16.88687360  16.84962314  
1295.00000000  38.53595723   19.16660899  19.09856801    17.83126468   16.96998232  16.93822600  
1296.00000000  39.06163079   19.34668189  19.27430414    17.83859860   17.04071888  17.01376795  
1297.00000000  39.58666442   19.53708781  19.46107654    17.84596593   17.10077484  17.07793313  
1298.00000000  40.11105833   19.73618758  19.65719970    17.85337223   17.15178708  17.13239913  
1299.00000000  40.63481266   19.94249483  19.86111024    17.86082025   17.19523771  17.17872230  
1300.00000000  41.15789110   20.15472649  20.07143991    17.86831274   17.23240552  17.21826646  
1301.00000000  41.68030710   20.37180404  20.28702541    17.87585243   17.26436503  17.25219117  
1302.00000000  42.20202602   20.59283370  20.50690372    17.88344206   17.29199815  17.28145538  
1303.00000000  42.72303828   20.81709154  20.73028220    17.89108158   17.31603303  17.30684836  
1304.00000000  43.24334631   21.04398014  20.95651211    17.89877929   17.33705857  17.32900747  
1305.00000000  43.76294094   21.27301342  21.18507257    17.90652954   17.35555243  17.34845526  
1306.00000000  44.28179084   21.50379734  21.41552941    17.91433783   17.37191124  17.36561833  
1307.00000000  44.79988839   21.73600469  21.64753335    17.92220690   17.38645162  17.38084290  
1308.00000000  45.31723734   21.96937186  21.88079523    17.93013664   17.39943390  17.39441290  
1309.00000000  45.83383030   22.20367312  22.11507404    17.93812699   17.41108268  17.40656198  
1310.00000000  46.34963862   22.43872545  22.35017002    17.94618344   17.42157283  17.41748834  
1311.00000000  46.86465619   22.67437099  22.58592039    17.95430032   17.43105562  17.42735207  
1312.00000000  47.37887715   22.91048013  22.82218000    17.96248312   17.43965883  17.43628688  
1313.00000000  47.89228539   23.14694148  23.05883345    17.97073454   17.44748979  17.44440598  
1314.00000000  48.40488612   23.38366096  23.29577859    17.97905170   17.45463835  17.45181366  
1315.00000000  48.91665361   23.62055249  23.53292587    17.98743728   17.46118266  17.45858242  
1316.00000000  49.42758339   23.85754807  23.77020193    17.99588842   17.46718924  17.46479029  
1317.00000000  49.93766114   24.09458445  24.00754256    18.00441335   17.47271587  17.47049799  
1318.00000000  50.44689287   24.33160702  24.24488812    18.01300364   17.47780879  17.47575177  
1319.00000000  50.95524507   24.56857139  24.48219149    18.02166751   17.48251412  17.48060354  
1320.00000000  51.46272437   24.80543086  24.71940533    18.03039933   17.48686936  17.48508793  
1321.00000000  51.96931787   25.04215246  24.95649214    18.03920453   17.49090621  17.48924527  
1322.00000000  52.47501310   25.27869854  25.19341581    18.04808023   17.49465347  17.49309864  
1323.00000000  52.97980747   25.51503870  25.43014550    18.05702910   17.49813990  17.49668254  
1324.00000000  53.48368910   25.75114949  25.66665346    18.06604827   17.50138566  17.50001714  
1325.00000000  53.98663724   25.98700444  25.90291296    18.07514315   17.50440802  17.50312258  
1326.00000000  54.48865937   26.22258187  26.13890013    18.08430812   17.50722994  17.50601896  
1327.00000000  54.98972631   26.45785706  26.37459573    18.09354857   17.50986579  17.50872354  
1328.00000000  55.48985493   26.69281739  26.60997745    18.10285889   17.51232994  17.51124781  
1329.00000000  55.98900785   26.92743954  26.84502934    18.11224724   17.51463388  17.51361185  
1330.00000000  56.48720209   27.16171202  27.07973412    18.12170798   17.51679194  17.51582427  
1331.00000000  56.98441015   27.39561644  27.31407513    18.13124099   17.51881275  17.51789371  
1332.00000000  57.48063152   27.62914041  27.54803986    18.14084893   17.52070489  17.51983162  
1333.00000000  57.97584842   27.86227019  27.78161442    18.15053167   17.52247985  17.52164947  
1334.00000000  58.47006927   28.09499422  28.01478538    18.16028909   17.52414335  17.52335584  
1335.00000000  58.96326823   28.32729955  28.24754149    18.17012108   17.52570398  17.52495364  
1336.00000000  59.45543709   28.55917541  28.47987008    18.18002750   17.52717034  17.52645144  
1337.00000000  59.94657622   28.79061305  28.71176240    18.19000825   17.52854244  17.52785783  
1338.00000000  60.43666933   29.02160058  28.94320646    18.20006319   17.52982886  17.52917568  
1339.00000000  60.92571707   29.25212813  29.17419408    18.21019220   17.53103819  17.53041072  
1340.00000000  61.41369554   29.48218954  29.40471561    18.22039791   17.53217043  17.53156867  
1341.00000000  61.90060581   29.71177376  29.63476168    18.23067744   17.53323131  17.53265525  
1342.00000000  62.38644083   29.94087173  29.86432320    18.24103067   17.53422368  17.53367332  
1343.00000000  62.87118577   30.16947795  30.09339462    18.25146022   17.53515326  17.53462289  
1344.00000000  63.35483407   30.39758214  30.32196564    18.26196320   17.53602292  17.53551539  
1345.00000000  63.83737933   30.62517918  30.55002782    18.27254224   17.53683552  17.53634512  
1346.00000000  64.31881529   30.85225924  30.77757788    18.28319447   17.53759105  17.53712348  
1347.00000000  64.79912808   31.07881755  31.00460450    18.29392249   17.53829809  17.53784764  
1348.00000000  65.27830421   31.30484627  31.23110309    18.30472617   17.53895664  17.53852046  
1349.00000000  65.75634570   31.53033936  31.45706598    18.31560264   17.53956670  17.53914764  
1350.00000000  66.23323184   31.75528303  31.68248728    18.32655450   17.54013398  17.53972919  
1351.00000000  66.70897241   31.97969668  31.90736592    18.33757890   17.54065563  17.54026511  
1352.00000000  67.18353965   32.20354018  32.13168218    18.34867843   17.54114021  17.54076395  
1353.00000000  67.65693608   32.42682531  32.35543231    18.35985294   17.54158488  17.54122003  
1354.00000000  68.12914941   32.64953292  32.57862796    18.37110231   17.54199248  17.54163903  
1355.00000000  68.60017493   32.87167474  32.80123473    18.38242639   17.54236586  17.54202383  
1356.00000000  69.07000072   33.09324705  33.02327967    18.39382233   17.54270219  17.54237441  
1357.00000000  69.53861517   33.31423119  33.24472891    18.40529272   17.54301000  17.54268794  
1358.00000000  70.00602117   33.53460899  33.46559427    18.41683740   17.54328362  17.54297295  
1359.00000000  70.47220019   33.75440712  33.68585757    18.42845626   17.54352872  17.54322661  
1360.00000000  70.93714119   33.97360740  33.90553052    18.44014642   17.54374247  17.54345177  
1361.00000000  71.40084733   34.19219209  34.12459524    18.45191047   17.54393057  17.54364842  
1362.00000000  71.86330079   34.41017291  34.34304879    18.46375097   17.54409302  17.54381942  
1363.00000000  72.32450484   34.62753240  34.56087383    18.47566237   17.54422697  17.54396192  
1364.00000000  72.78443515   34.84426782  34.77809656    18.48764723   17.54433812  17.54407877  
1365.00000000  73.24309524   35.06037650  34.99467102    18.49970270   17.54442362  17.54417282  
1366.00000000  73.70047490   35.27586994  35.21062340    18.51183405   17.54448631  17.54424407  
1367.00000000  74.15656411   35.49070301  35.42595094    18.52403844   17.54452906  17.54428967  
1368.00000000  74.61135302   35.70491563  35.64062289    18.53631301   17.54454616  17.54431532  
1369.00000000  75.06483864   35.91846322  35.85465102    18.54866033   17.54454616  17.54432102  
1370.00000000  75.51700471   36.13137141  36.06803294    18.56108025   17.54452336  17.54430392  
1371.00000000  75.96785504   36.34362392  36.28075247    18.57357262   17.54448346  17.54426972  
1372.00000000  76.41736714   36.55521851  36.49280751    18.58613731   17.54442077  17.54421557  
1373.00000000  76.86555145   36.76613931  36.70420957    18.59877415   17.54434382  17.54414147  
1374.00000000  77.31237935   36.97639788  36.91494277    18.61148033   17.54424692  17.54405027  
1375.00000000  77.75786134   37.18597854  37.12499158    18.62426106   17.54413292  17.54393912  
1376.00000000  78.20197568   37.39487933  37.33436755    18.63711083   17.54400182  17.54381372  
1377.00000000  78.64472010   37.60311157  37.54305528    18.65003217   17.54385362  17.54367122  
1378.00000000  79.08609233   37.81064665  37.75105297    18.66302494   17.54369117  17.54351162  
1379.00000000  79.52607120   38.01748282  37.95835876    18.67608631   17.54351162  17.54333777  
1380.00000000  79.96466094   38.22363143  38.16497085    18.68922149   17.54331782  17.54314681  
1381.00000000  80.40185321   38.42907753  38.37088740    18.70242498   17.54310976  17.54294160  
1382.00000000  80.83762738   38.63381938  38.57609363    18.71569929   17.54288460  17.54272214  
1383.00000000  81.27199395   38.83784237  38.78058793    18.72904429   17.54264803  17.54248842  
1384.00000000  81.70492641   39.04115777  38.98436866    18.74245715   17.54239721  17.54224330  
1385.00000000  82.13643528   39.24376384  39.18743421    18.75594306   17.54213499  17.54198107  
1386.00000000  82.56650047   39.44564615  39.38978294    18.76949653   17.54185851  17.54170744  
1387.00000000  82.99511431   39.64679054  39.59138795    18.78312008   17.54156777  17.54142241  
1388.00000000  83.42227520   39.84722073  39.79227312    18.79681090   17.54126563  17.54112311  
1389.00000000  83.84797553   40.04689751  39.99242428    18.81057150   17.54095208  17.54081241  
1390.00000000  84.27220776   40.24585693  40.19182753    18.82440172   17.54062428  17.54048745  
1391.00000000  84.69495853   40.44406013  40.39049393    18.83830141   17.54028791  17.54015393  
1392.00000000  85.11622055   40.64151818  40.58840968    18.85226777   17.53994014  17.53980616  
1393.00000000  85.53599242   40.83822964  40.78558569    18.86630329   17.53957810  17.53944982  
1394.00000000  85.95426691   41.03418087  40.98199605    18.88040783   17.53920751  17.53908207  
1395.00000000  86.37103102   41.22938273  41.17763956    18.89457859   17.53882550  17.53870292  
1396.00000000  86.78627772   41.42380958  41.37252712    18.90881805   17.53843494  17.53831235  
1397.00000000  87.20000573   41.61747229  41.56664528    18.92312342   17.53803296  17.53791322  
1398.00000000  87.61220235   41.81036953  41.75999282    18.93749719   17.53761956  17.53750267  
1399.00000000  88.02286067   42.00249993  41.95256846    18.95193921   17.53719761  17.53708357  
1400.00000000  88.43197386   42.19383841  42.14435905    18.96644669   17.53676709  17.53665304  
1401.00000000  88.83954075   42.38439571  42.33537528    18.98101947   17.53632516  17.53621396  
1402.00000000  89.24554331   42.57417057  42.52559229    18.99566003   17.53587466  17.53576631  
1403.00000000  89.64998048   42.76316172  42.71502078    19.01036822   17.53541559  17.53530724  
1404.00000000  90.05284560   42.95134457  42.90365952    19.02514126   17.53494511  17.53483961  
1405.00000000  90.45412650   43.13874129  43.09149568    19.03997899   17.53446891  17.53436340  
1406.00000000  90.85382215   43.32532747  43.27852816    19.05488389   17.53398129  17.53387864  
1407.00000000  91.25192601   43.51111352  43.46475584    19.06985317   17.53348511  17.53338530  
1408.00000000  91.64842061   43.69609822  43.65017755    19.08488931   17.53298320  17.53288339  
1409.00000000  92.04331046   43.88025752  43.83478071    19.09998953   17.53246988  17.53237291  
1410.00000000  92.43658908   44.06360176  44.01856427    19.11515367   17.53195083  17.53185672  
1411.00000000  92.82823924   44.24612977  44.20153843    19.13038421   17.53142322  17.53132910  
1412.00000000  93.21826001   44.42784037  44.38367943    19.14567836   17.53088703  17.53079576  
1413.00000000  93.60663972   44.60872112  44.56498626    19.16103598   17.53034227  17.53025385  
1414.00000000  93.99338275   44.78875975  44.74546904    19.17645953   17.52979178  17.52970336  
1415.00000000  94.37847212   44.96797750  44.92510434    19.19194623   17.52923273  17.52914430  
1416.00000000  94.76190163   45.14635090  45.10391336    19.20749593   17.52866509  17.52857952  
1417.00000000  95.14367031   45.32387892  45.28187275    19.22310849   17.52809174  17.52800616  
1418.00000000  95.52376668   45.50056044  45.45898151    19.23878634   17.52750981  17.52742708  
1419.00000000  95.90218454   45.67639434  45.63524953    19.25452414   17.52692215  17.52683942  
1420.00000000  96.27891773   45.85137948  45.81065378    19.27032693   17.52632591  17.52624603  
1421.00000000  96.65396008   46.02551466  45.98520414    19.28619195   17.52572395  17.52564407  
1422.00000000  97.02730544   46.19877704  46.15889947    19.30211905   17.52511341  17.52503638  
1423.00000000  97.39894250   46.37118717  46.33172779    19.31810809   17.52449714  17.52442010  
1424.00000000  97.76887030   46.54272231  46.50368803    19.33415889   17.52387514  17.52379810  
1425.00000000  98.13707760   46.71339208  46.67476834    19.35027132   17.52324456  17.52317038  
1426.00000000  98.50356339   46.88318462  46.84497839    19.36644521   17.52260825  17.52253406  
1427.00000000  98.86832152   47.05209878  47.01431697    19.38268041   17.52196336  17.52189202  
1428.00000000  99.23133578   47.22014401  47.18276168    19.39897678   17.52131559  17.52124425  
1429.00000000  99.59261017   47.38729788  47.35033263    19.41533415   17.52065923  17.52058789  
1430.00000000  99.95213354   47.55355928  47.51700748    19.43174979   17.51999715  17.51992580  
1431.00000000  100.30991975   47.71893754  47.68279564    19.44822871   17.51932933  17.51926083  
1432.00000000  100.66588300   47.88342093  47.84768542    19.46476817   17.51865292  17.51858727  
1433.00000000  101.02014651   48.04700823  48.01167566    19.48136546   17.51797363  17.51790513  
1434.00000000  101.37258012   48.20968782  48.17476518    19.49802298   17.51728575  17.51722010  
1435.00000000  101.72325201   48.37146886  48.33694239    19.51474058   17.51659499  17.51652934  
1436.00000000  102.07213136   48.53233973  48.49821646    19.53151812   17.51589564  17.51582998  
1437.00000000  102.41923647   48.69230945  48.65858609    19.54835287   17.51519055  17.51512775  
1438.00000000  102.76453668   48.85135617  48.81802946    19.56524725   17.51447972  17.51441692  
1439.00000000  103.10800163   49.00948888  48.97655562    19.58220110   17.51376316  17.51370321  
1440.00000000  103.44969792   49.16670621  49.13416327    19.59921427   17.51304086  17.51298090  
1441.00000000  103.78954668   49.32299666  49.29085108    19.61628405   17.51231567  17.51225285  
1442.00000000  104.12756599   49.47835891  49.44660757    19.63341030   17.51158188  17.51152192  
1443.00000000  104.46377363   49.63279158  49.60143143    19.65059796   17.51084236  17.51078239  
1444.00000000  104.79813930   49.78629329  49.75531127    19.66783923   17.51009709  17.51003998  
1445.00000000  105.13063302   49.93886262  49.90826585    19.68514160   17.50934893  17.50929182  
1446.00000000  105.46131992   50.09048812  50.06027367    19.70249730   17.50859218  17.50853792  
1447.00000000  105.79012241   50.24117833  50.21134334    19.71991379   17.50783253  17.50777827  
1448.00000000  106.11705801   50.39091188  50.36146344    19.73738331   17.50706714  17.50701288  
1449.00000000  106.44214391   50.53970716  50.51063254    19.75491331   17.50629601  17.50624174  
1450.00000000  106.76535018   50.68755271  50.65884918    19.77249605   17.50551913  17.50546486  
1451.00000000  107.08669385   50.83443715  50.80611184    19.79013643   17.50473936  17.50468509  
1452.00000000  107.40609852   50.98036877  50.95240917    19.80783178   17.50395098  17.50389957  
1453.00000000  107.72367428   51.12533618  51.09774946    19.82558448   17.50315971  17.50310830  
1454.00000000  108.03934469   51.26933782  51.24212135    19.84338933   17.50236270  17.50231128  
1455.00000000  108.35308025   51.41238178  51.38553298    19.86125374   17.50155993  17.50151136  
1456.00000000  108.66494375   51.55444695  51.52796328    19.87917000   17.50075427  17.50070284  
1457.00000000  108.97490537   51.69555107  51.66943003    19.89714050   17.49994286  17.49989143  
1458.00000000  109.28288979   51.83567304  51.80991218    19.91516759   17.49912569  17.49907712  
1459.00000000  109.58900492   51.97482083  51.94940808    19.93324861   17.49830277  17.49825420  
1460.00000000  109.89317540   52.11298303  52.08793526    19.95138341   17.49747696  17.49742838  
1461.00000000  110.19541733   52.25015789  52.22547271    19.96956935   17.49664539  17.49659967  
1462.00000000  110.49570127   52.38635318  52.36201868    19.98781129   17.49580807  17.49576234  
1463.00000000  110.79404316   52.52155748  52.49757137    20.00610657   17.49496785  17.49492212  
1464.00000000  111.09045864   52.65576891  52.63212897    20.02445755   17.49412187  17.49407614  
1465.00000000  111.38487330   52.78899507  52.76568961    20.04285658   17.49327299  17.49322726  
1466.00000000  111.67734775   52.92120558  52.89826084    20.06131102   17.49241836  17.49237262  
1467.00000000  111.96785253   53.05242690  53.02982180    20.07981823   17.49155796  17.49151223  
1468.00000000  112.25640294   53.18264755  53.16037058    20.09837804   17.49069181  17.49064893  
1469.00000000  112.54296957   53.31185609  53.28991462    20.11699033   17.48982275  17.48977987  
1470.00000000  112.82756755   53.44005052  53.41845187    20.13565246   17.48895080  17.48890791  
1471.00000000  113.11016754   53.56724746  53.54598024    20.15436677   17.48807308  17.48803019  
1472.00000000  113.39074036   53.69341673  53.67247898    20.17313312   17.48718960  17.48714957  
1473.00000000  113.66934503   53.81857486  53.79797394    20.19195137   17.48630321  17.48626318  
1474.00000000  113.94595210   53.94271035  53.92243503    20.21081888   17.48541106  17.48537103  
1475.00000000  114.22053230   54.06583024  54.04587866    20.22973801   17.48451601  17.48447597  
1476.00000000  114.49314390   54.18792301  54.16828408    20.24870860   17.48361519  17.48357801  
1477.00000000  114.76371378   54.30898637  54.28966753    20.26772804   17.48271146  17.48267142  
1478.00000000  115.03225635   54.42901800  54.41002665    20.28679866   17.48180197  17.48176479  
1479.00000000  115.29874240   54.54801555  54.52934073    20.30592032   17.48088957  17.48085238  
1480.00000000  115.56322945   54.66598577  54.64761660    20.32509041   17.47997140  17.47993421  
1481.00000000  115.82568800   54.78290792  54.76486100    20.34430879   17.47905032  17.47901313  
1482.00000000  116.08608874   54.89879780  54.88105320    20.36357778   17.47812347  17.47808628  
1483.00000000  116.34444551   55.01364376  54.99619987    20.38289479   17.47719371  17.47715652  
1484.00000000  116.60072899   55.12744326  55.11030757    20.40226213   17.47625818  17.47622385  
1485.00000000  116.85499561   55.24019370  55.22335557    20.42167721   17.47531974  17.47528541  
1486.00000000  117.10717314   55.35189247  55.33535940    20.44114234   17.47437839  17.47434405  
1487.00000000  117.35731762   55.46254592  55.44630736    20.46065493   17.47343126  17.47339692  
1488.00000000  117.60535702   55.57213330  55.55619677    20.48021484   17.47248122  17.47244688  
1489.00000000  117.85134704   55.68066990  55.66502493    20.49982195   17.47152541  17.47149106  
1490.00000000  118.09525816   55.78815286  55.77278906    20.51947855   17.47056668  17.47053233  
1491.00000000  118.33706097   55.89456145  55.87948640    20.53917963   17.46960217  17.46957069  
1492.00000000  118.57681055   55.99991071  55.98512302    20.55892993   17.46863475  17.46860326  
1493.00000000  118.81447723   56.10418879  56.08968711    20.57872688   17.46766441  17.46763292  
1494.00000000  119.04998950   56.20740165  56.19317574    20.59857034   17.46668830  17.46665681  
1495.00000000  119.28344395   56.30954626  56.29559485    20.61846260   17.46570926  17.46567777  
1496.00000000  119.51481080   56.41061070  56.39694141    20.63839868   17.46472731  17.46469582  
1497.00000000  119.74401864   56.51060078  56.49720347    20.65838087   17.46373958  17.46371095  
1498.00000000  119.97116320   56.60951333  56.59638681    20.67840903   17.46274892  17.46272029  
1499.00000000  120.19617298   56.70734520  56.69447945    20.69848304   17.46175535  17.46172386  
1500.00000000  120.41901843   56.80409316  56.79149584    20.71860275   17.46075600  17.46072736  
1501.00000000  120.63979443   56.89975395  56.88741513    20.73876804   17.45975372  17.45972508  
1502.00000000  120.85842958   56.99432428  56.98225162    20.75897878   17.45874566  17.45871702  
1503.00000000  121.07493547   57.08780956  57.07599320    20.77923483   17.45773754  17.45770890  
1504.00000000  121.28928230   57.18020637  57.16864525    20.79953365   17.45672363  17.45669499  
1505.00000000  121.50148147   57.27150251  57.26019560    20.81987752   17.45570394  17.45567816  
1506.00000000  121.71158532   57.36170325  57.35064952    20.84026631   17.45468419  17.45465554  
1507.00000000  121.91948163   57.45081375  57.44000348    20.86069989   17.45365864  17.45362999  
1508.00000000  122.12526356   57.53881299  57.52825393    20.88117573   17.45263017  17.45260153  
1509.00000000  122.32886005   57.62571475  57.61539725    20.90169610   17.45159592  17.45157013  
1510.00000000  122.53032278   57.71151532  57.70143846    20.92225848   17.45055873  17.45053294  
1511.00000000  122.72962153   57.79621095  57.78636517    20.94286513   17.44951862  17.44949569  
1512.00000000  122.92676682   57.87978922  57.87018230    20.96351354   17.44847558  17.44844979  
1513.00000000  123.12168777   57.96226359  57.95288604    20.98420597   17.44742961  17.44740382  
1514.00000000  123.31447604   58.04362153  58.03447251    21.00494228   17.44637785  17.44635205  
1515.00000000  123.50506063   58.12386773  58.11494644    21.02571996   17.44532316  17.44530023  
1516.00000000  123.69349215   58.20298961  58.19429525    21.04653891   17.44426553  17.44423974  
1517.00000000  123.87974007   58.28100033  58.27252354    21.06739899   17.44320211  17.44317918  
1518.00000000  124.06377392   58.35788721  58.34963582    21.08830244   17.44213863  17.44211570  
1519.00000000  124.24560354   58.43365469  58.42561938    21.10924916   17.44106935  17.44104641  
1520.00000000  124.42527878   58.50829856  58.50047008    21.13023426   17.43999713  17.43997420  
1521.00000000  124.60272870   58.58181458  58.57420081    21.15126237   17.43891912  17.43889905  
1522.00000000  124.77796280   58.65420701  58.64679872    21.17233100   17.43784104  17.43781810  
1523.00000000  124.95103041   58.72546296  58.71825951    21.19344002   17.43675715  17.43673708  
1524.00000000  125.12186060   58.79558657  58.78858733    21.21458932   17.43567033  17.43565026  
1525.00000000  125.29050243   58.86458188  58.85777774    21.23577877   17.43458058  17.43456050  
1526.00000000  125.45688502   58.93243589  58.92583474    21.25701061   17.43348789  17.43346781  
1527.00000000  125.62109695   58.99916101  58.99275379    21.27828001   17.43238939  17.43236932  
1528.00000000  125.78306722   59.06473567  59.05852182    21.29959155   17.43129083  17.43127075  
1529.00000000  125.94280448   59.12918061  59.12315113    21.32094041   17.43018646  17.43016638  
1530.00000000  126.10031721   59.19247418  59.18663701    21.34233118   17.42907915  17.42905907  
1531.00000000  126.25561374   59.25462851  59.24897467    21.36375903   17.42796890  17.42795169  
1532.00000000  126.40870223   59.31563875  59.31015933    21.38522621   17.42685571  17.42683563  
1533.00000000  126.55951169   59.37550000  59.37020296    21.40673259   17.42573671  17.42571950  
1534.00000000  126.70808972   59.43420732  59.42908379    21.42827805   17.42461764  17.42460043  
1535.00000000  126.85440473   59.49177254  59.48682207    21.44986014   17.42349276  17.42347554  
1536.00000000  126.99850393   59.54817378  59.54339594    21.47148341   17.42236494  17.42235059  
1537.00000000  127.14035551   59.60343111  59.59881710    21.49314309   17.42123417  17.42121982  
1538.00000000  127.27996700   59.65753096  59.65307201    21.51483907   17.42010046  17.42008611  
1539.00000000  127.41730652   59.71046809  59.70618058    21.53657587   17.41896380  17.41894945  
1540.00000000  127.55238140   59.76224561  59.75811242    21.55834873   17.41782420  17.41780985  
1541.00000000  127.68523799   59.81286651  59.80889566    21.58015755   17.41668166  17.41666443  
1542.00000000  127.81580497   59.86232538  59.85849981    21.60200454   17.41553330  17.41551894  
1543.00000000  127.94408935   59.91062510  59.90694451    21.62388957   17.41438486  17.41437050  
1544.00000000  128.07013703   59.95775179  59.95422420    21.64581022   17.41323060  17.41321625  
1545.00000000  128.19391561   60.00371655  60.00033333    21.66776638   17.41207340  17.41206191  
1546.00000000  128.31543165   60.04851372  60.04526626    21.68976026   17.41091612  17.41090176  
1547.00000000  128.43465264   60.09213759  60.08902562    21.71178942   17.40975301  17.40973865  
1548.00000000  128.55162387   60.13459071  60.13162230    21.73385608   17.40858696  17.40857260  
1549.00000000  128.66627375   60.17586726  60.17303383    21.75595780   17.40741796  17.40740360  
1550.00000000  128.77868612   60.21597795  60.21327096    21.77809450   17.40624601  17.40623164  
1551.00000000  128.88878927   60.25490851  60.25232776    21.80026605   17.40507110  17.40505674  
1552.00000000  128.99662786   60.29266954  60.29020650    21.82247465   17.40389037  17.40387888  
1553.00000000  129.10216884   60.32924664  60.32690942    21.84471790   17.40270956  17.40269807  
1554.00000000  129.20545654   60.36464197  60.36242209    21.86699568   17.40152580  17.40151430  
1555.00000000  129.30641902   60.39885761  60.39675488    21.88930789   17.40033620  17.40032758  
1556.00000000  129.40510036   60.43189555  60.42990154    21.91165443   17.39914653  17.39913504  
1557.00000000  129.50146717   60.46374947  60.46186401    21.93403520   17.39795390  17.39794241  
1558.00000000  129.59556320   60.49441297  60.49263592    21.95645008   17.39675544  17.39674682  
1559.00000000  129.68735482   60.52389611  60.52221906    21.97889897   17.39555690  17.39554828  
1560.00000000  129.77680841   60.55219236  60.55061519    22.00138177   17.39435253  17.39434391  
1561.00000000  129.86400579   60.57929514  60.57781772    22.02389838   17.39314808  17.39313945  
1562.00000000  129.94887456   60.60521430  60.60382001    22.04644869   17.39193779  17.39192916  
1563.00000000  130.03145773   60.62993485  60.62864010    22.06903260   17.39072741  17.39071879  
1564.00000000  130.11172122   60.65346651  60.65226294    22.09164774   17.38951121  17.38950546  
1565.00000000  130.18970773   60.67581067  60.67468170    22.11429854   17.38829491  17.38828629  
1566.00000000  130.26534459   60.69695215  60.69590596    22.13698037   17.38707278  17.38706703  
1567.00000000  130.33867423   60.71690045  60.71593695    22.15969314   17.38585057  17.38584482  
1568.00000000  130.40970056   60.73565674  60.73476764    22.18244125   17.38462539  17.38461676  
1569.00000000  130.47842734   60.75320568  60.75239090    22.20522011   17.38339438  17.38338862  
1570.00000000  130.54481989   60.76956475  60.76881602    22.22802960   17.38216327  17.38215752  
1571.00000000  130.60888178   60.78471847  60.78403573    22.25087189   17.38092633  17.38092057  
1572.00000000  130.67065470   60.79866775  60.79805096    22.27374688   17.37968930  17.37968354  
1573.00000000  130.73006540   60.81142162  60.81086252    22.29665222   17.37844930  17.37844354  
1574.00000000  130.78719356   60.82296441  60.82247118    22.31959005   17.37720346  17.37720058  
1575.00000000  130.84200396   60.83331324  60.83286940    22.34255805   17.37595753  17.37595465  
1576.00000000  130.89446130   60.84244407  60.84205782    22.36555834   17.37470863  17.37470575  
1577.00000000  130.94460661   60.85038209  60.85003698    22.38858638   17.37345677  17.37345101  
1578.00000000  130.99240436   60.85710312  60.85680734    22.41164876   17.37220193  17.37219905  
1579.00000000  131.03789528   60.86261578  60.86236111    22.43473869   17.37094413  17.37094125  
1580.00000000  131.08104363   60.86692041  60.86670683    22.45786054   17.36968336  17.36968048  
1581.00000000  131.12188986   60.87001725  60.86983654    22.48101199   17.36841962  17.36841674  
1582.00000000  131.16035987   60.87189828  60.87175043    22.50419294   17.36715290  17.36715003  
1583.00000000  131.19653197   60.87257182  60.87245683    22.52740331   17.36588322  17.36588322  
1584.00000000  131.23036996   60.87202970  60.87193935    22.55064522   17.36461344  17.36461056  
1585.00000000  131.26183756   60.87027189  60.87020618    22.57391415   17.36333781  17.36333781  
1586.00000000  131.29101264   60.86729828  60.86725721    22.59721443   17.36206209  17.36205921  
1587.00000000  131.31785865   60.86310869  60.86308405    22.62054376   17.36078051  17.36078051  
1588.00000000  131.34233895   60.85771110  60.85769467    22.64389984   17.35949884  17.35949884  

